Learning Lipschitz Feedback Policies from Expert Demonstrations: Closed-Loop Guarantees, Generalization and Robustness

In this work, we propose a framework to learn feedback control policies with guarantees on closed-loop generalization and adversarial robustness. These policies are learned directly from expert demonstrations, contained in a dataset of state-control input pairs, without any prior knowledge of the task and system model. We use a Lipschitz-constrained loss minimization scheme to learn feedback policies with certified closed-loop robustness, wherein the Lipschitz constraint serves as a mechanism to tune the generalization performance and robustness to adversarial disturbances. Our analysis exploits the Lipschitz property to obtain closed-loop guarantees on generalization and robustness of the learned policies. In particular, we derive a finite sample bound on the policy learning error and establish robust closed-loop stability under the learned control policy. We also derive bounds on the closed-loop regret with respect to the expert policy and the deterioration of closed-loop performance under bounded (adversarial) disturbances to the state measurements. Numerical results validate our analysis and demonstrate the effectiveness of our robust feedback policy learning framework. Finally, our results suggest the existence of a potential tradeoff between nominal closed-loop performance and adversarial robustness, and that improvements in nominal closed-loop performance can only be made at the expense of robustness to adversarial perturbations.

==> figures/traj_tracking_small/generate txt files zoomed/x2_L01_zoomed.txt <==
11.822785326597,11.987418103326
11.824809184949,11.989072829418
11.824468225089,11.990715453844
11.821761476570,11.992345566735
11.816687967506,11.993962766076
11.809246724890,11.995566657756
11.799436774905,11.997156855621
11.787257143232,11.998732981521
11.772706855358,12.000294665355
11.755784936880,12.001841545115
11.736490413805,12.003373266924
11.714822312849,12.004889485071
11.690779661731,12.006389862049
11.664361489467,12.007874068578
11.635566826656,12.009341783639
11.604394705766,12.010792694496
11.570844161418,12.012226496717
11.534914230662,12.013642894196
11.496603953257,12.015041599163
11.455912371939,12.016422332205
11.412838532688,12.017784822269
11.367381485000,12.019128806676
11.319540282142,12.020454031121
11.269313981413,12.021760249677
11.216701644395,12.023047224797
11.161702337208,12.024314727307
11.104315130754,12.025562536401
11.044539100957,12.026790439635
10.982373329008,12.027998232914
10.917816901595,12.029185720478
10.850868911137,12.030352714887
10.781528456010,12.031499037003
10.709794640770,12.032624515967
10.635666576372,12.033728989177
10.559143380386,12.034812302262
10.480224177209,12.035874309052
10.398908098268,12.036914871551
10.315194282226,12.037933859900
10.229081875183,12.038931152344
10.140570030862,12.039906635193
10.049657910808,12.040860202786
9.956344684571,12.041791757443
9.860629529886,12.042701209427
9.762511632852,12.043588476894
9.661990188104,12.044453485845
9.559064398986,12.045296170078
9.453733477712,12.046116471134
9.345996645524,12.046914338243
9.235853132856,12.047689728267
9.123302179477,12.048442605644
9.008343034645,12.049172942324
8.890974957246,12.049880717713
8.773597215936,12.050565918604
8.656209089271,12.051228539115
8.538809865841,12.051868580618
8.421398844396,12.052486051677
8.303975333962,12.053080967970
8.186538653967,12.053653352222
8.069088134344,12.054203234129
7.951623115646,12.054730650284
7.834142949148,12.055235644100
7.716646996947,12.055718265731
7.599134632057,12.056178571995
7.481605238502,12.056616626290
7.364058211399,12.057032498515
7.246492957045,12.057426264982
7.128908892994,12.057798008337
7.011305448128,12.058147817470
6.893682062735,12.058475787428
6.776038188564,12.058782019328
6.658373288897,12.059066620268
6.540686838597,12.059329703234
6.422978324171,12.059571387012
6.305247243811,12.059791796093
6.187493107442,12.059991060578
6.069715436766,12.060169316090
5.951913765295,12.060326703671
5.834087638386,12.060463369691
5.716236613268,12.060579465750
5.598360259071,12.060675148579
5.480458156843,12.060750579944
5.362529899570,12.060805926545
5.244575092188,12.060841359917
5.126593351592,12.060857056330
5.008584306646,12.060853196689
4.890547598179,12.060829966431
4.772482878986,12.060787555423
4.654389813824,12.060726157861
4.536268079402,12.060645972169
4.418117364366,12.060547200890
4.299937369286,12.060430050589
4.181727806634,12.060294731747
4.063488400764,12.060141458654
3.945218887879,12.059970449311
3.826919016007,12.059781925318
3.708588544966,12.059576111776
3.590227246322,12.059353237180
3.471834903358,12.059113533311
3.353411311022,12.058857235136
3.234956275885,12.058584580700
3.116469616090,12.058295811024
2.997951161298,12.057991169995
2.881800752636,12.057670904265
2.768018242631,12.057335263149
2.656603495155,12.056984498513
2.547556385357,12.056618864675
2.440876799592,12.056238618301
2.336564635358,12.055844018296
2.234619801216,12.055435325709
2.135042216715,12.055012803619
2.037831812318,12.054576717041
1.942988529311,12.054127332818
1.850512319730,12.053664919522
1.760403146265,12.053189747347
1.672660982178,12.052702088015
1.587285811207,12.052202214669
1.504277627472,12.051690401774
1.423636435382,12.051166925017
1.345362249534,12.050632061210
1.269455094614,12.050086088187
1.195915005291,12.049529284709
1.124742026116,12.048961930366
1.055936211410,12.048384305477
0.989497625161,12.047796690997
0.925426340907,12.047199368421
0.863722441627,12.046592619689
0.804386019624,12.045976727090
0.747417176409,12.045351973171
0.692816022582,12.044718640643
0.640582677714,12.044077012290
0.590717270222,12.043427370879
0.543219937249,12.042769999067
0.498090824536,12.042105179317
0.455330086297,12.041433193802
0.414937885091,12.040754324328
0.376914391695,12.040068852237
0.341259784969,12.039377058329
0.307974251727,12.038679222776
0.277057986606,12.037975625035
0.248511191926,12.037266543771
0.222334077561,12.036552256771
0.198526860797,12.035833040867
0.177089766200,12.035109171854
0.158023025474,12.034380924414
0.141326877322,12.033648572039
0.127001567309,12.032912386951
0.115047347715,12.032172640033
0.105464477401,12.031429600752
0.098253221662,12.030683537084
0.093413852082,12.029934715449


==> figures/traj_tracking_small/generate txt files zoomed/x2_L1_zoomed.txt <==
12.000001731924,11.999774921107
11.999992708514,11.999773730616
11.997584124037,11.999772945910
11.992775970941,11.999772548967
11.985568241370,11.999772522022
11.975960927186,11.999772847581
11.963954019993,11.999773508432
11.949547511166,11.999774487665
11.932741391875,11.999775768677
11.913535653104,11.999777335187
11.891930285680,11.999779171245
11.867925280289,11.999781261242
11.841520627501,11.999783589913
11.812716317788,11.999786142352
11.781512341543,11.999788904012
11.747908689100,11.999791860712
11.711905350754,11.999794998644
11.673502316769,11.999798304372
11.632699577407,11.999801764840
11.589497122931,11.999805367371
11.543894943631,11.999809099669
11.495893029827,11.999812949821
11.445491371892,11.999816906297
11.392689960258,11.999820957948
11.337488785431,11.999825094008
11.279887838002,11.999829304090
11.219887108656,11.999833578186
11.157486588181,11.999837906662
11.092686267483,11.999842280258
11.025486137588,11.999846690082
10.955886189652,11.999851127608
10.883886414973,11.999855584673
10.809486804989,11.999860053468
10.732687351293,11.999864526537
10.653488045634,11.999868996771
10.571888879924,11.999873457404
10.487889846241,11.999877902002
10.401490936836,11.999882324463
10.312692144135,11.999886719008
10.221493460742,11.999891080175
10.127894879443,11.999895402813
10.031896393210,11.999899682072
9.933497995200,11.999903913403
9.832699678757,11.999908092544
9.729501437416,11.999912215515
9.623903264902,11.999916278613
9.515905155132,11.999920278402
9.405507102212,11.999924211707
9.292709100444,11.999928075607
9.177511144316,11.999931867424
9.059913228509,11.999935584721
8.939915347896,11.999939225291
8.819917497535,11.999942787148
8.699919672673,11.999946268523
8.579921868744,11.999949667857
8.459924081365,11.999952983789
8.339926306335,11.999956215153
8.219928539633,11.999959360966
8.099930777416,11.999962420427
7.979933016017,11.999965392904
7.859935251941,11.999968277932
7.739937481862,11.999971075199
7.619939702621,11.999973784547
7.499941911225,11.999976405960
7.379944104838,11.999978939557
7.259946280786,11.999981385589
7.139948436544,11.999983744430
7.019950569742,11.999986016570
6.899952678156,11.999988202609
6.779954759704,11.999990303255
6.659956812446,11.999992319310
6.539958834577,11.999994251671
6.419960824428,11.999996101321
6.299962780454,11.999997869325
6.179964701239,11.999999556822
6.059966585489,12.000001165023
5.939968432024,12.000002695203
5.819970239782,12.000004148697
5.699972007809,12.000005526895
5.579973735259,12.000006831239
5.459975421387,12.000008063215
5.339977065549,12.000009224351
5.219978667195,12.000010316211
5.099980225868,12.000011340393
4.979981741196,12.000012298523
4.859983212896,12.000013192253
4.739984640763,12.000014023254
4.619986024668,12.000014793218
4.499987364561,12.000015503848
4.379988660456,12.000016156859
4.259989912440,12.000016753973
4.139991120660,12.000017296919
4.019992285325,12.000017787424
3.899993406701,12.000018227218
3.779994485108,12.000018618025
3.659995520918,12.000018961562
3.539996514550,12.000019259541
3.419997466470,12.000019513660
3.299998377185,12.000019725606
3.179999247240,12.000019897050
3.060000077221,12.000020029647
2.940000867745,12.000020125034
2.822401619461,12.000020184826
2.707202333049,12.000020210620
2.594403009213,12.000020203986
2.484003648684,12.000020166471
2.376004252212,12.000020099597
2.270404820570,12.000020004859
2.167205354548,12.000019883724
2.066405854949,12.000019737630
1.968006322594,12.000019567985
1.872006758312,12.000019376167
1.778407162944,12.000019163524
1.687207537338,12.000018931371
1.598407882350,12.000018680991
1.512008198839,12.000018413635
1.428008487669,12.000018130520
1.346408749705,12.000017832829
1.267208985812,12.000017521714
1.190409196854,12.000017198292
1.116009383693,12.000016863643
1.044009547189,12.000016518819
0.974409688195,12.000016164833
0.907209807559,12.000015802665
0.842409906123,12.000015433264
0.780009984720,12.000015057542
0.720010044176,12.000014676379
0.662410085305,12.000014290621
0.607210108914,12.000013901082
0.554410115795,12.000013508542
0.504010106731,12.000013113749
0.456010082493,12.000012717421
0.410410043835,12.000012320241
0.367209991502,12.000011922864
0.326409926223,12.000011525912
0.288009848712,12.000011129977
0.252009759667,12.000010735624
0.218409659775,12.000010343386
0.187209549702,12.000009953768
0.158409430101,12.000009567248
0.132009301609,12.000009184275
0.108009164845,12.000008805273
0.086409020413,12.000008430640
0.067208868899,12.000008060745
0.050408710872,12.000007695936
0.036008546886,12.000007336535
0.024008377475,12.000006982841
0.014408203159,12.000006635128
0.007208024439,12.000006293652
0.002407841800,12.000005958642


==> figures/traj_tracking_small/generate txt files zoomed/x4_L01_zoomed.txt <==
11.896284269219,11.822443094037
11.897838058687,11.823420312191
11.896731162063,11.824900272322
11.892803645047,11.826894720541
11.886447882853,11.828589630762
11.877447322900,11.830110047250
11.866168181191,11.832162298060
11.852285093140,11.833721478733
11.836236523547,11.834857389877
11.817621154242,11.836021094286
11.796882493072,11.837631676624
11.773824134519,11.839240348547
11.748591766270,11.840485953057
11.721402750036,11.841488865895
11.691654923868,11.842378647257
11.659354238967,11.843313334465
11.624788657832,11.843807543271
11.587723152852,11.843811197578
11.548373528647,11.844248954008
11.506954806836,11.844487604497
11.462641005593,11.844872235704
11.415985046350,11.845683931321
11.366777909527,11.846151794924
11.315031629567,11.846244076280
11.261400345070,11.846944829776
11.205508523737,11.848033587648
11.147032011529,11.849506132525
11.085765034730,11.851120514045
11.022139019255,11.852826677878
10.955745664253,11.854498743784
10.887567442223,11.856451165426
10.817383428528,11.858697051379
10.744469762925,11.860426074956
10.669048738338,11.862772796947
10.591054794717,11.865724775122
10.510603459312,11.868511472711
10.427116171845,11.871267766830
10.341512028644,11.873862680441
10.253235797647,11.876126348155
10.162741595328,11.877720844529
10.069492815618,11.879145601493
9.974415862639,11.880165574206
9.877155632251,11.881772824860
9.777499948996,11.882914991978
9.674945810765,11.884140641249
9.570348442929,11.885206315185
9.464059688439,11.886131161892
9.354864055810,11.886703954185
9.243401452810,11.887361078375
9.129355697490,11.888286047827
9.012313656114,11.888953879515
8.892780904951,11.889321145498
8.773144495588,11.890284389775
8.653589660313,11.891010544647
8.534167292984,11.891589055148
8.415153617754,11.892480018845
8.295964199054,11.893266511465
8.176892620064,11.894722553617
8.057485056313,11.896563772965
7.937817970654,11.898325590545
7.817807100130,11.899955691860
7.697646881870,11.901606001645
7.577279484920,11.903262837248
7.457262762923,11.905043706905
7.337002387932,11.907222550058
7.217501355734,11.909470307617
7.098045454118,11.911888827639
6.978657625425,11.913748432470
6.859009541098,11.915560030196
6.739149959284,11.917986871813
6.619092114640,11.919868673220
6.499113963531,11.922119781113
6.379750761790,11.924528341842
6.260423330722,11.926899438300
6.140927764373,11.929573075100
6.021677947687,11.931941174078
5.902050337777,11.934132230147
5.782735687031,11.936173918867
5.663271516184,11.938231897432
5.543444244077,11.939902398163
5.423146896313,11.941655213210
5.302760901500,11.943605796243
5.182317854692,11.945352524804
5.061709647571,11.947132624692
4.941293281650,11.948396997756
4.820649670874,11.949670719830
4.700000390822,11.951149223384
4.578897731801,11.952502056966
4.457903834761,11.953437604943
4.336446070375,11.953829720720
4.215376439790,11.954806579743
4.094734781175,11.956072256254
3.974396162993,11.956932081355
3.854099154195,11.958243044119
3.733884010754,11.959368240373
3.614085145634,11.960763312209
3.493652566857,11.961751948132
3.373104699161,11.962284275820
3.252320220640,11.962679324708
3.131940434407,11.962676371034
3.011648489963,11.962650711009
2.891444063774,11.962989840892
2.773978448419,11.963887147611
2.658934324647,11.964847847758
2.546723918245,11.965627149810
2.436908132746,11.966085100155
2.330127790588,11.966292407006
2.225427615368,11.966519462225
2.122999425320,11.966525270272
2.023232872661,11.966151432229
1.925429789340,11.965589469954
1.829857144943,11.965333801133
1.736711193047,11.964776324395
1.645951765473,11.963892634786
1.557400160119,11.962608760601
1.471085112933,11.961877613595
1.387236582502,11.961169720112
1.305579081397,11.960395968996
1.226827764318,11.959494666849
1.150888978882,11.958881060126
1.077845209763,11.957758130106
1.006812815099,11.957064491511
0.938633713205,11.955874428579
0.872537030313,11.954804949952
0.808375088814,11.954086604053
0.747100131302,11.953590012567
0.687948182268,11.953401446491
0.631182378225,11.953368929755
0.576374366052,11.953071783274
0.524571739488,11.952999017620
0.475035246953,11.952434918652
0.428219027824,11.952024308078
0.383627091125,11.951469363187
0.341783659797,11.951339091256
0.302237829361,11.950608617868
0.265029822694,11.950357869196
0.229928912607,11.950461279136
0.197265167240,11.951162468924
0.166621266368,11.951438949118
0.138187835046,11.952075174151
0.112203766838,11.953040555003
0.088808321572,11.954219477102
0.068068532509,11.955726556504
0.049673529659,11.957132476774
0.034227610365,11.958334980621
0.020782178437,11.958943998325
0.009534353131,11.959987825466
0.000509887662,11.960646585109
-0.005528047334,11.961121272046
-0.008794448352,11.961317660423


==> figures/traj_tracking_small/generate txt files zoomed/x4_L1_zoomed.txt <==
11.969135481945,11.812506605290
11.963239314344,11.812073564446
11.953891171180,11.814232639212
11.940337579838,11.818949655222
11.924622883128,11.822014649676
11.905664935223,11.824158846328
11.885342794495,11.828923506894
11.861997189837,11.831094715193
11.837859022907,11.831135162446
11.810870639261,11.831355032727
11.783274739647,11.833841507875
11.754019413449,11.836285615280
11.723816105729,11.836857546573
11.693707846779,11.836237669923
11.660589733347,11.835129347369
11.624510939004,11.834318433758
11.586944150329,11.831389636725
11.546671968287,11.826180778727
11.504794726972,11.823376509529
11.462366687046,11.819731304434
11.415175853549,11.817047613343
11.366081062337,11.816668930967
11.314022848280,11.814671247154
11.259084147645,11.810978184111
11.204565787714,11.810560437447
11.148478680969,11.812178731587
11.089158422004,11.815761895194
11.025608354120,11.820013308007
10.960062950586,11.824677248776
10.890462759704,11.829038673487
10.821800461731,11.834693304978
10.752841931166,11.841675059230
10.679873167595,11.845878838090
10.604063452221,11.853067254712
10.525105132857,11.863062926874
10.443608477796,11.871918688131
10.356673084641,11.880306920780
10.269031002138,11.887595274452
10.177829169439,11.892992615248
10.085394585573,11.894869666794
9.988990019622,11.895852360516
9.893324977437,11.894803461907
9.796495416083,11.896753250573
9.697392454576,11.896327633116
9.593492026622,11.896379392633
9.489169785420,11.895634999434
9.386113948482,11.894249114548
9.278080240266,11.891207078895
9.168376396650,11.888738265307
9.055390835484,11.887732827312
8.937080254696,11.885510599077
8.816091480531,11.881913093349
8.694771222555,11.881499752062
8.574061328938,11.879971172516
8.454195224688,11.877834427554
8.336518313368,11.877416386633
8.218019435501,11.876563075235
8.100198454806,11.879175718080
7.980750936728,11.883701141717
7.860128046841,11.887708959792
7.737949091073,11.890986683863
7.615250563799,11.894313614224
7.491761809417,11.897567022755
7.370305603346,11.901362545441
7.247827999007,11.907036777555
7.129398573846,11.912888252779
7.011275668954,11.919415818943
6.893564746429,11.922951210203
6.774606306937,11.926142764035
6.654680870216,11.932329841616
6.533895356586,11.935562845770
6.413675899724,11.940544359065
6.296685705851,11.946142460708
6.179883196592,11.951348801864
6.062235136328,11.957896232132
5.945849512874,11.962676269957
5.827555347675,11.966407295966
5.710876366415,11.969251437493
5.593438636805,11.972097604100
5.474186874709,11.972916448921
5.352655533218,11.974146314503
5.230848378510,11.976302459047
5.108937131364,11.977378094829
4.986381844249,11.978595277494
4.864994295119,11.977214658450
4.742630482094,11.975981656458
4.620439629416,11.975863600626
4.496172399182,11.975165161431
4.372732113028,11.972437714272
4.247212280858,11.967121971820
4.123967932583,11.964988038669
4.003108677290,11.964415804615
3.883922409258,11.961908104239
3.765032452491,11.961804852725
3.646623731875,11.960869703554
3.530353778780,11.961401701220
3.410868018263,11.959939667209
3.290890674217,11.956322207645
3.169825911363,11.952204620351
3.050935047208,11.946313649853
2.932534623780,11.940611433629
2.814604241110,11.937053087325
2.700784403611,11.936499160447
2.589411755979,11.936401525538
2.482543863129,11.935477936602
2.377897127285,11.933103658129
2.278680001756,11.929655639972
2.179973668008,11.926551926920
2.082808354043,11.922553836270
1.989162235990,11.916928482313
1.895493110565,11.910709932009
1.803227894118,11.906397022730
1.713380380305,11.900833535423
1.625751358971,11.893972250885
1.539439474270,11.885525258520
1.454627999203,11.880323592914
1.372501182170,11.875588293059
1.291662415809,11.870828361690
1.215742708514,11.865747007941
1.144175791130,11.862477442179
1.077295778337,11.856924792332
1.010579672426,11.853896992040
0.948328043594,11.848648445993
0.886581848536,11.844366864557
0.824673957520,11.842165644841
0.767478580468,11.841295541090
0.711065239824,11.842148709276
0.656813848079,11.843935165399
0.602584191172,11.844488665253
0.553718787896,11.846278012521
0.506392024609,11.845685394489
0.462914447917,11.846038323063
0.420749370741,11.845817844085
0.382561684426,11.847865258143
0.346022071578,11.846966342036
0.311360206019,11.848661245674
0.277442007911,11.852210604031
0.245979730813,11.858732639068
0.214874634362,11.862983111766
0.185164892832,11.868986689986
0.158086975117,11.876511438709
0.134335939441,11.884940807720
0.114211345098,11.894760484097
0.096106196273,11.903756772357
0.083070069578,11.911431157395
0.070239939644,11.915906137786
0.058692785202,11.922466430930
0.048595934676,11.926919592610
0.043819918585,11.930317996417
0.043171038970,11.932204561120


==> figures/traj_tracking_small/generate txt files zoomed/x_lqr_noise_zoomed.txt <==
11.969121555724,11.812519294088
11.963225060327,11.812086392725
11.953876519106,11.814245730082
11.940322456984,11.818963105117
11.924607368516,11.822028446707
11.905649028624,11.824172889550
11.885326596740,11.828937950040
11.861980701035,11.831109400430
11.837842377902,11.831149917925
11.810853766356,11.831369889975
11.783257787033,11.833856610604
11.754002565718,11.836300919576
11.723799531437,11.836872986849
11.693691700264,11.836253200172
11.660573913350,11.835144935996
11.624495461230,11.834334162215
11.586929040838,11.831405400313
11.546657299781,11.826196458750
11.504780563898,11.823392320636
11.462353071682,11.819747262242
11.415162635864,11.817063709109
11.366068327126,11.816685305352
11.314010543260,11.814687785270
11.259072246773,11.810994720146
11.204554418556,11.810577117413
11.148467848666,11.812195668420
11.089148155569,11.815779111848
11.025598588096,11.820030785468
10.960053730061,11.824694888601
10.890454002191,11.829056532145
10.821792306633,11.834711474406
10.752834426943,11.841693565824
10.679866215687,11.845897489269
10.604057102882,11.853086196842
10.525099348072,11.863082278456
10.443603214086,11.871938302024
10.356668242736,11.880326799286
10.269026633671,11.887615356067
10.177825276409,11.893012739722
10.085391222562,11.894889621362
9.988987159136,11.895872091035
9.893322776328,11.894822850183
9.796493979397,11.896772469322
9.697391771557,11.896346567876
9.593491900289,11.896398030620
9.489170295027,11.895653376362
9.386115226028,11.894267198671
9.278082196726,11.891224748312
9.168379052080,11.888755574296
9.055394062083,11.887749900154
8.937083886463,11.885527423596
8.816095485428,11.881929625118
8.694775559581,11.881516125524
8.574066006277,11.879987337538
8.454200237615,11.877850320250
8.336523818457,11.877432064198
8.218025358564,11.876578497439
8.100204818740,11.879191009221
7.980757664932,11.883716334851
7.860134986005,11.887724051433
7.737956123913,11.891001569037
7.615257613494,11.894328249686
7.491768823369,11.897581504248
7.370312763242,11.901376919474
7.247835286180,11.907051185730
7.129406197553,11.912902688797
7.011283705587,11.919430300905
6.893573198755,11.922965538464
6.774615015542,11.926156935203
6.654689842148,11.932343990684
6.533904531860,11.935576883400
6.413685286182,11.940558384615
6.296695400454,11.946156520619
6.179893305645,11.951362908933
6.062245709225,11.957910428160
5.945860638088,11.962690473035
5.827566841249,11.966421433721
5.710888367392,11.969265491568
5.593451005722,11.972111525293
5.474199583364,11.972930115269
5.352668487266,11.974159703906
5.230861523351,11.976315711690
5.108950388609,11.977391139975
4.986395150910,11.978608128666
4.865007733620,11.977227159767
4.742644002417,11.975993749514
4.620453234743,11.975875300535
4.496185966255,11.975176404559
4.372745611921,11.972448410101
4.247225628255,11.967132035713
4.123981244099,11.964997617567
4.003122131067,11.964425022319
3.883936041218,11.961916806604
3.765046221461,11.961813178765
3.646637647462,11.960877513542
3.530367887511,11.961409016680
3.410882163142,11.959946402808
3.290904768693,11.956328248373
3.169839913677,11.952210017381
3.050948989157,11.946318370728
2.932548590719,11.940615515894
2.814618264309,11.937056614765
2.700798536391,11.936502339455
2.589425998708,11.936404313431
2.482558346621,11.935480345736
2.377911788363,11.933105549812
2.278694999632,11.929656999524
2.179988988966,11.926552752446
2.082823979182,11.922554131029
1.989178267231,11.916928153141
1.895509352886,11.910708917369
1.803244216205,11.906395396319
1.713396767454,11.900831340535
1.625767683177,11.893969464346
1.539455700798,11.885521768767
1.454644096009,11.880319543334
1.372517192604,11.875583713218
1.291678352606,11.870823343574
1.215758692969,11.865741604090
1.144191866827,11.862471695045
1.077311997778,11.856918654031
1.010595848177,11.853890593838
0.948344217730,11.848641733951
0.886598007623,11.844359907768
0.824689976140,11.842158579359
0.767494502820,11.841288524600
0.711081036841,11.842141876542
0.656829535542,11.843928495685
0.602599673806,11.844482094393
0.553734232938,11.846271663359
0.506407458296,11.845679166933
0.462929963156,11.846032250603
0.420764805350,11.845811856268
0.382577050880,11.847859499115
0.346037345519,11.846960681631
0.311375345861,11.848655757746
0.277456847123,11.852205346145
0.245994272078,11.858727790131
0.214888838708,11.862978604424
0.185178726585,11.868982603003
0.158100492542,11.876507848297
0.134349167442,11.884937674390
0.114224355909,11.894757917241
0.096119006405,11.903754773312
0.083082763274,11.911429727097
0.070252415201,11.915905093898
0.058704925348,11.922465792891
0.048607720651,11.926919183065
0.043831422884,11.930317778279
0.043182325222,11.932204538788


==> figures/traj_tracking_small/generate txt files zoomed/x_lqr_zoomed.txt <==
12.000001469153,11.999774780919
11.999992454352,11.999773601771
11.997583878483,11.999772828120
11.992775733984,11.999772441943
11.985568012987,11.999772425469
11.975960707342,11.999772761202
11.963953808642,11.999773431930
11.949547308255,11.999774420738
11.932741197337,11.999775711023
11.913535466867,11.999777286505
11.891930107660,11.999779131231
11.867925110396,11.999781229592
11.841520465636,11.999783566327
11.812716163846,11.999786126527
11.781512195411,11.999788895648
11.747908550661,11.999791859512
11.711905219881,11.999795004311
11.673502193333,11.999798316614
11.632699461272,11.999801783365
11.589497013958,11.999805391891
11.543894841673,11.999809129900
11.495892934738,11.999812985482
11.445491283520,11.999816947111
11.392689878447,11.999821003643
11.337488710024,11.999825144316
11.279887768838,11.999829358746
11.219887045571,11.999833636931
11.157486531012,11.999837969242
11.092686216064,11.999842346423
11.025486091751,11.999846759589
10.955886149230,11.999851200219
10.883886379795,11.999855660154
10.809486774887,11.999860131591
10.732687326097,11.999864607081
10.653488025175,11.999869079521
10.571888864032,11.999873542148
10.487889834748,11.999877988537
10.401490929575,11.999882412590
10.312692140938,11.999886808535
10.221493461444,11.999891170916
10.127894883880,11.999895494587
10.031896401219,11.999899774706
9.933498006619,11.999904006728
9.832699693428,11.999908186397
9.729501455182,11.999912309741
9.623903285608,11.999916373061
9.515905178624,11.999920372929
9.405507128342,11.999924306175
9.292709129062,11.999928169882
9.177511175278,11.999931961381
9.059913261674,11.999935678238
8.939915383122,11.999939318253
8.819917534687,11.999942879446
8.699919711617,11.999946360054
8.579921909349,11.999949758522
8.459924123504,11.999953073494
8.339926349883,11.999956303810
8.219928584469,11.999959448494
8.099930823423,11.999962506747
7.979933063079,11.999965477945
7.859935299947,11.999968361625
7.739937530705,11.999971157482
7.619939752196,11.999973865362
7.499941961430,11.999976485252
7.379944155576,11.999979017278
7.259946331961,11.999981461694
7.139948488066,11.999983818878
7.019950621523,11.999986089325
6.899952730110,11.999988273639
6.779954811751,11.999990372530
6.659956864508,11.999992386805
6.539958886580,11.999994317366
6.419960876299,11.999996165197
6.299962832126,11.999997931368
6.179964752647,11.999999617021
6.059966636569,12.000001223369
5.939968482719,12.000002751692
5.819970290035,12.000004203326
5.699972057568,12.000005579666
5.579973784474,12.000006882154
5.459975470010,12.000008112280
5.339977113537,12.000009271573
5.219978714506,12.000010361602
5.099980272462,12.000011383965
4.979981787039,12.000012340291
4.859983257953,12.000013232234
4.739984685003,12.000014061467
4.619986068065,12.000014829683
4.499987407086,12.000015538587
4.379988702087,12.000016189895
4.259989953155,12.000016785332
4.139991160440,12.000017326627
4.019992324153,12.000017815509
3.899993444562,12.000018253709
3.779994521989,12.000018642951
3.659995556808,12.000018984955
3.539996549440,12.000019281432
3.419997500353,12.000019534081
3.299998410055,12.000019744591
3.179999279094,12.000019914633
3.060000108056,12.000020045863
2.940000897560,12.000020139918
2.822401648258,12.000020198414
2.707202360829,12.000020222947
2.594403035981,12.000020215088
2.484003674443,12.000020176385
2.376004276970,12.000020108360
2.270404844334,12.000020012507
2.167205377326,12.000019890294
2.066405876752,12.000019743158
1.968006343430,12.000019572509
1.872006778194,12.000019379723
1.778407181884,12.000019166148
1.687207555350,12.000018933100
1.598407899447,12.000018681860
1.512008215036,12.000018413680
1.428008502981,12.000018129776
1.346408764148,12.000017831332
1.267208999402,12.000017519497
1.190409209609,12.000017195390
1.116009395631,12.000016860090
1.044009558327,12.000016514647
0.974409698551,12.000016160075
0.907209817152,12.000015797354
0.842409914972,12.000015427431
0.780009992845,12.000015051217
0.720010051595,12.000014669593
0.662410092039,12.000014283404
0.607210114982,12.000013893462
0.554410121218,12.000013500549
0.504010111528,12.000013105410
0.456010086683,12.000012708762
0.410410047440,12.000012311290
0.367209994542,12.000011913645
0.326409928716,12.000011516450
0.288009850679,12.000011120298
0.252009761129,12.000010725749
0.218409660750,12.000010333339
0.187209550210,12.000009943571
0.158409430162,12.000009556922
0.132009301242,12.000009173841
0.108009164069,12.000008794750
0.086409019246,12.000008420047
0.067208867360,12.000008050101
0.050408708979,12.000007685259
0.036008544657,12.000007325841
0.024008374929,12.000006972147
0.014408200312,12.000006624450
0.007208021309,12.000006283003
0.002407838404,12.000005948038


==> figures/traj_tracking_small/generate txt files zoomed/xd_zoomed.txt <==
12.000000000000,12.000000000000
12.000000000000,12.000000000000
11.997600000000,12.000000000000
11.992800000000,12.000000000000
11.985600000000,12.000000000000
11.976000000000,12.000000000000
11.964000000000,12.000000000000
11.949600000000,12.000000000000
11.932800000000,12.000000000000
11.913600000000,12.000000000000
11.892000000000,12.000000000000
11.868000000000,12.000000000000
11.841600000000,12.000000000000
11.812800000000,12.000000000000
11.781600000000,12.000000000000
11.748000000000,12.000000000000
11.712000000000,12.000000000000
11.673600000000,12.000000000000
11.632800000000,12.000000000000
11.589600000000,12.000000000000
11.544000000000,12.000000000000
11.496000000000,12.000000000000
11.445600000000,12.000000000000
11.392800000000,12.000000000000
11.337600000000,12.000000000000
11.280000000000,12.000000000000
11.220000000000,12.000000000000
11.157600000000,12.000000000000
11.092800000000,12.000000000000
11.025600000000,12.000000000000
10.956000000000,12.000000000000
10.884000000000,12.000000000000
10.809600000000,12.000000000000
10.732800000000,12.000000000000
10.653600000000,12.000000000000
10.572000000000,12.000000000000
10.488000000000,12.000000000000
10.401600000000,12.000000000000
10.312800000000,12.000000000000
10.221600000000,12.000000000000
10.128000000000,12.000000000000
10.032000000000,12.000000000000
9.933600000000,12.000000000000
9.832800000000,12.000000000000
9.729600000000,12.000000000000
9.624000000000,12.000000000000
9.516000000000,12.000000000000
9.405600000000,12.000000000000
9.292800000000,12.000000000000
9.177600000000,12.000000000000
9.060000000000,12.000000000000
8.940000000000,12.000000000000
8.820000000000,12.000000000000
8.700000000000,12.000000000000
8.580000000000,12.000000000000
8.460000000000,12.000000000000
8.340000000000,12.000000000000
8.220000000000,12.000000000000
8.100000000000,12.000000000000
7.980000000000,12.000000000000
7.860000000000,12.000000000000
7.740000000000,12.000000000000
7.620000000000,12.000000000000
7.500000000000,12.000000000000
7.380000000000,12.000000000000
7.260000000000,12.000000000000
7.140000000000,12.000000000000
7.020000000000,12.000000000000
6.900000000000,12.000000000000
6.780000000000,12.000000000000
6.660000000000,12.000000000000
6.540000000000,12.000000000000
6.420000000000,12.000000000000
6.300000000000,12.000000000000
6.180000000000,12.000000000000
6.060000000000,12.000000000000
5.940000000000,12.000000000000
5.820000000000,12.000000000000
5.700000000000,12.000000000000
5.580000000000,12.000000000000
5.460000000000,12.000000000000
5.340000000000,12.000000000000
5.220000000000,12.000000000000
5.100000000000,12.000000000000
4.980000000000,12.000000000000
4.860000000000,12.000000000000
4.740000000000,12.000000000000
4.620000000000,12.000000000000
4.500000000000,12.000000000000
4.380000000000,12.000000000000
4.260000000000,12.000000000000
4.140000000000,12.000000000000
4.020000000000,12.000000000000
3.900000000000,12.000000000000
3.780000000000,12.000000000000
3.660000000000,12.000000000000
3.540000000000,12.000000000000
3.420000000000,12.000000000000
3.300000000000,12.000000000000
3.180000000000,12.000000000000
3.060000000000,12.000000000000
2.940000000000,12.000000000000
2.822400000000,12.000000000000
2.707200000000,12.000000000000
2.594400000000,12.000000000000
2.484000000000,12.000000000000
2.376000000000,12.000000000000
2.270400000000,12.000000000000
2.167200000000,12.000000000000
2.066400000000,12.000000000000
1.968000000000,12.000000000000
1.872000000000,12.000000000000
1.778400000000,12.000000000000
1.687200000000,12.000000000000
1.598400000000,12.000000000000
1.512000000000,12.000000000000
1.428000000000,12.000000000000
1.346400000000,12.000000000000
1.267200000000,12.000000000000
1.190400000000,12.000000000000
1.116000000000,12.000000000000
1.044000000000,12.000000000000
0.974400000000,12.000000000000
0.907200000000,12.000000000000
0.842400000000,12.000000000000
0.780000000000,12.000000000000
0.720000000000,12.000000000000
0.662400000000,12.000000000000
0.607200000000,12.000000000000
0.554400000000,12.000000000000
0.504000000000,12.000000000000
0.456000000000,12.000000000000
0.410400000000,12.000000000000
0.367200000000,12.000000000000
0.326400000000,12.000000000000
0.288000000000,12.000000000000
0.252000000000,12.000000000000
0.218400000000,12.000000000000
0.187200000000,12.000000000000
0.158400000000,12.000000000000
0.132000000000,12.000000000000
0.108000000000,12.000000000000
0.086400000000,12.000000000000
0.067200000000,12.000000000000
0.050400000000,12.000000000000
0.036000000000,12.000000000000
0.024000000000,12.000000000000
0.014400000000,12.000000000000
0.007200000000,12.000000000000
0.002400000000,12.000000000000


==> figures/traj_tracking_small/generate txt files/x2_L01.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.015185458574,0.323386459403
0.033138809972,0.325350542760
0.053359890005,0.327192366622
0.075845912338,0.328912495212
0.100594158808,0.330511526253
0.127601979629,0.331990090453
0.156866793562,0.333348851001
0.188386088070,0.334588503044
0.222157419447,0.335709773169
0.258178412929,0.336713418871
0.296446762770,0.337600228022
0.336960232317,0.338371018334
0.379716654039,0.339026636817
0.424713929553,0.339567959232
0.471950029618,0.339995889543
0.521422994116,0.340311359360
0.573130931997,0.340515327384
0.627072021223,0.340608778845
0.683244508674,0.340592724938
0.741646710045,0.340468202255
0.802277009714,0.340236272219
0.865133860597,0.339898020506
0.930215783977,0.339454556474
0.997521369322,0.338907012585
1.067049274073,0.338256543829
1.138798223420,0.337504327137
1.212767010057,0.336651560806
1.288954493918,0.335699463910
1.367359601900,0.334649275721
1.447981327553,0.333502255118
1.530818730774,0.332259680004
1.615870937463,0.330922846721
1.703137139175,0.329493069456
1.792616592749,0.327971679663
1.884308619922,0.326360025468
1.978212606927,0.324659471087
2.074328004073,0.322871396236
2.172654325309,0.320997195547
2.273191147776,0.319038277983
2.375938111342,0.316996066253
2.480894918117,0.314871996226
2.588061331960,0.312667516354
2.697437177971,0.310384087091
2.809022341963,0.308023180309
2.922816769925,0.305586278726
3.038820467473,0.303074875331
3.157033499281,0.300490472808
3.277455988507,0.297834582967
3.400088116200,0.295108726177
3.524930120697,0.292314430799
3.649582297010,0.289453232625
3.774044996198,0.286526674314
3.898318624728,0.283536304842
4.022403643828,0.280483678943
4.146300568825,0.277370356562
4.270009968475,0.274197902305
4.393532464280,0.270967884901
4.516868729803,0.267681876658
4.640019489960,0.264341452932
4.762985520317,0.260948191594
4.885767646365,0.257503672501
5.008366742798,0.254009476978
5.130783732775,0.250467187296
5.253019587175,0.246878386160
5.375075323847,0.243244656201
5.496952006852,0.239567579470
5.618650745692,0.235848736940
5.740172694544,0.232089708013
5.861519051473,0.228292070029
5.982691057652,0.224457397784
6.103689996566,0.220587263051
6.224517193217,0.216683234106
6.345174013323,0.212746875266
6.465661862504,0.208779746418
6.585982185475,0.204783402575
6.706136465228,0.200759393414
6.826126222208,0.196709262842
6.945953013493,0.192634548552
7.065618431960,0.188536781594
7.185124105457,0.184417485946
7.304471695966,0.180278178101
7.423662898769,0.176120366645
7.542699441601,0.171945551859
7.661583083817,0.167755225312
7.780315615541,0.163550869472
7.898898856825,0.159333957318
8.017334656797,0.155105951956
8.135624892821,0.150868306250
8.253771469641,0.146622462455
8.371776318537,0.142369851851
8.489641396474,0.138111894398
8.607368685250,0.133849998386
8.724960190655,0.129585560092
8.842417941613,0.125319963457
8.959743989343,0.121054579751
9.076940406509,0.116790767263
9.194009286373,0.112529870984
9.310952741955,0.108273222307
9.427772905193,0.104022138731
9.544471926097,0.099777923568
9.658651971919,0.095541865663
9.770315226314,0.091315239122
9.879463888512,0.087099303039
9.986100172483,0.082895301241
10.090226306119,0.078704462032
10.191844530409,0.074527997947
10.290957098617,0.070367105518
10.387566275476,0.066222965038
10.481674336368,0.062096740342
10.573283566526,0.057989578586
10.662396260231,0.053902610044
10.749014720010,0.049836947901
10.833141255853,0.045793688065
10.914778184420,0.041773908972
10.993927828263,0.037778671416
11.070592515051,0.033809018370
11.144774576798,0.029865974824
11.216476349100,0.025950547626
11.285700170378,0.022063725336
11.352448381126,0.018206478076
11.416723323168,0.014379757400
11.478527338916,0.010584496164
11.537862770641,0.006821608403
11.594731959747,0.003091989220
11.649137246055,-0.000603485326
11.701080967092,-0.004263958315
11.750565457389,-0.007888592062
11.797593047782,-0.011476568201
11.842166064732,-0.015027087768
11.884286829637,-0.018539371267
11.923957658166,-0.022012658740
11.961180859593,-0.025446209824
11.995958736141,-0.028839303801
12.028293582339,-0.032191239646
12.058187684378,-0.035501336060
12.085643319486,-0.038768931509
12.110662755304,-0.041993384240
12.133248249275,-0.045174072307
12.153402048040,-0.048310393578
12.171126386843,-0.051401765742
12.186423488949,-0.054447626309
12.199295565064,-0.057447432600
12.209744812771,-0.060400661737
12.217773415974,-0.063306810619
12.223383544346,-0.066165395900
12.226577352794,-0.068975953955
12.227356980932,-0.071738040844
12.225724552559,-0.074451232265
12.221682175151,-0.077115123507
12.215231939364,-0.079729329394
12.208775918543,-0.079893484222
12.202316168244,-0.077607241696
12.195854725762,-0.072870274853
12.189393609677,-0.065682275988
12.182934819402,-0.056042956569
12.176480334744,-0.043952047149
12.170032115478,-0.029409297270
12.163592100925,-0.012414475369
12.157162209548,0.007032631333
12.150744338553,0.028932216933
12.144340363500,0.053284456965
12.137952137931,0.080089508518
12.131581492996,0.109347510357
12.125230237104,0.141058583056
12.118900155574,0.175222829126
12.112593010300,0.211840333154
12.106310539426,0.250911161949
12.100054457033,0.292435364681
12.093826452834,0.336412973037
12.087628191879,0.382844001373
12.081461314276,0.431728446873
12.075327434913,0.483066289715
12.069228143200,0.536857493229
12.063165002815,0.593102004079
12.057139551463,0.651799752426
12.051153300645,0.712950652113
12.045207735436,0.776554600844
12.039304314273,0.842611480368
12.033444468761,0.911121156666
12.027629603475,0.982083480146
12.021861095783,1.055498285834
12.016140295677,1.131365393573
12.010468525613,1.209684608222
12.004847080360,1.290455719862
11.999277226862,1.373678504000
11.993760204105,1.459352721778
11.988297223000,1.547478120185
11.982889466272,1.638054432272
11.977538088360,1.731081377365
11.972244215325,1.826558661290
11.967008944771,1.924485976587
11.961833345771,2.024863002737
11.956718458809,2.127689406388
11.951665295723,2.232964841578
11.946674839665,2.340688949970
11.941748045067,2.450861361077
11.936885837616,2.563481692499
11.932089114236,2.678549550156
11.927358743087,2.796064528521
11.922695563564,2.916026210861
11.918100386309,3.036034169473
11.913573993231,3.156087965926
11.909117137537,3.276187151298
11.904730543767,3.396331266422
11.900414907842,3.516519842127
11.896170897119,3.636752399483
11.891999150451,3.757028450043
11.887900278263,3.877347496091
11.883874862625,3.997709030888
11.879923457347,4.118112538918
11.876046588067,4.238557496133
11.872244752360,4.359043370204
11.868518419844,4.479569620769
11.864868032302,4.600135699675
11.861294003807,4.720741051234
11.857796720855,4.841385112465
11.854376542504,4.962067313348
11.851033800527,5.082787077066
11.847768799562,5.203543820257
11.844581817273,5.324336953261
11.841473104525,5.445165880366
11.838442885554,5.566030000058
11.835491358150,5.686928705263
11.832618693846,5.807861383597
11.829825038114,5.928827417609
11.827110510563,6.049826185026
11.824475205150,6.170857059000
11.821919190390,6.291919408344
11.819442509577,6.413012597782
11.817045181008,6.534135988185
11.814727198212,6.655288936812
11.812488530191,6.776470797552
11.810329121654,6.897680921157
11.808248893270,7.018918655482
11.806247741914,7.140183345721
11.804325540930,7.261474334635
11.802482140387,7.382790962794
11.800717367348,7.504132568799
11.799031026141,7.625498489517
11.797422898632,7.746888060305
11.795892744508,7.868300615241
11.794440301559,7.989735487343
11.793065285966,8.111192008795
11.791767392594,8.232669511169
11.790546295289,8.354167325640
11.789401647173,8.475684783204
11.788333080952,8.597221214898
11.787340209221,8.718775952006
11.786422624773,8.840348326274
11.785579900916,8.961937670117
11.784811591783,9.081143316828
11.784117232656,9.197964600780
11.783496340289,9.312400857628
11.782948413227,9.424451424510
11.782472932140,9.534115640245
11.782069360148,9.641392845527
11.781737143156,9.746282383116
11.781475710187,9.848783598032
11.781284473719,9.948895837739
11.781162830022,10.046618452332
11.781110159500,10.141950794720
11.781125827033,10.234892220802
11.781209182319,10.325442089651
11.781359560218,10.413599763681
11.781576281101,10.499364608825
11.781858651199,10.582735994700
11.782205962944,10.663713294776
11.782617495327,10.742295886538
11.783092514243,10.818483151647
11.783630272846,10.892274476097
11.784230011898,10.963669250374
11.784890960122,11.032666869601
11.785612334556,11.099266733694
11.786393340903,11.163468247506
11.787233173889,11.225270820967
11.788131017612,11.284673869229
11.789086045897,11.341676812802
11.790097422650,11.396279077686
11.791164302208,11.448480095506
11.792285829694,11.498279303638
11.793461141369,11.545676145334
11.794689364982,11.590670069845
11.795969620120,11.633260532541
11.797301018561,11.673446995025
11.798682664620,11.711228925248
11.800113655501,11.746605797617
11.801593081638,11.779577093104
11.803120027046,11.810142299347
11.804693569663,11.838300910753
11.806312781696,11.864052428595
11.807976729957,11.887396361105
11.809684476210,11.908332223567
11.811435077504,11.926859538403
11.813227586514,11.942977835262
11.815061051871,11.956686651097
11.816934518502,11.967985530247
11.818847027954,11.976874024512
11.820797618726,11.983351693226
11.822785326597,11.987418103326
11.824809184949,11.989072829418
11.824468225089,11.990715453844
11.821761476570,11.992345566735
11.816687967506,11.993962766076
11.809246724890,11.995566657756
11.799436774905,11.997156855621
11.787257143232,11.998732981521
11.772706855358,12.000294665355
11.755784936880,12.001841545115
11.736490413805,12.003373266924
11.714822312849,12.004889485071
11.690779661731,12.006389862049
11.664361489467,12.007874068578
11.635566826656,12.009341783639
11.604394705766,12.010792694496
11.570844161418,12.012226496717
11.534914230662,12.013642894196
11.496603953257,12.015041599163
11.455912371939,12.016422332205
11.412838532688,12.017784822269
11.367381485000,12.019128806676
11.319540282142,12.020454031121
11.269313981413,12.021760249677
11.216701644395,12.023047224797
11.161702337208,12.024314727307
11.104315130754,12.025562536401
11.044539100957,12.026790439635
10.982373329008,12.027998232914
10.917816901595,12.029185720478
10.850868911137,12.030352714887
10.781528456010,12.031499037003
10.709794640770,12.032624515967
10.635666576372,12.033728989177
10.559143380386,12.034812302262
10.480224177209,12.035874309052
10.398908098268,12.036914871551
10.315194282226,12.037933859900
10.229081875183,12.038931152344
10.140570030862,12.039906635193
10.049657910808,12.040860202786
9.956344684571,12.041791757443
9.860629529886,12.042701209427
9.762511632852,12.043588476894
9.661990188104,12.044453485845
9.559064398986,12.045296170078
9.453733477712,12.046116471134
9.345996645524,12.046914338243
9.235853132856,12.047689728267
9.123302179477,12.048442605644
9.008343034645,12.049172942324
8.890974957246,12.049880717713
8.773597215936,12.050565918604
8.656209089271,12.051228539115
8.538809865841,12.051868580618
8.421398844396,12.052486051677
8.303975333962,12.053080967970
8.186538653967,12.053653352222
8.069088134344,12.054203234129
7.951623115646,12.054730650284
7.834142949148,12.055235644100
7.716646996947,12.055718265731
7.599134632057,12.056178571995
7.481605238502,12.056616626290
7.364058211399,12.057032498515
7.246492957045,12.057426264982
7.128908892994,12.057798008337
7.011305448128,12.058147817470
6.893682062735,12.058475787428
6.776038188564,12.058782019328
6.658373288897,12.059066620268
6.540686838597,12.059329703234
6.422978324171,12.059571387012
6.305247243811,12.059791796093
6.187493107442,12.059991060578
6.069715436766,12.060169316090
5.951913765295,12.060326703671
5.834087638386,12.060463369691
5.716236613268,12.060579465750
5.598360259071,12.060675148579
5.480458156843,12.060750579944
5.362529899570,12.060805926545
5.244575092188,12.060841359917
5.126593351592,12.060857056330
5.008584306646,12.060853196689
4.890547598179,12.060829966431
4.772482878986,12.060787555423
4.654389813824,12.060726157861
4.536268079402,12.060645972169
4.418117364366,12.060547200890
4.299937369286,12.060430050589
4.181727806634,12.060294731747
4.063488400764,12.060141458654
3.945218887879,12.059970449311
3.826919016007,12.059781925318
3.708588544966,12.059576111776
3.590227246322,12.059353237180
3.471834903358,12.059113533311
3.353411311022,12.058857235136
3.234956275885,12.058584580700
3.116469616090,12.058295811024
2.997951161298,12.057991169995
2.881800752636,12.057670904265
2.768018242631,12.057335263149
2.656603495155,12.056984498513
2.547556385357,12.056618864675
2.440876799592,12.056238618301
2.336564635358,12.055844018296
2.234619801216,12.055435325709
2.135042216715,12.055012803619
2.037831812318,12.054576717041
1.942988529311,12.054127332818
1.850512319730,12.053664919522
1.760403146265,12.053189747347
1.672660982178,12.052702088015
1.587285811207,12.052202214669
1.504277627472,12.051690401774
1.423636435382,12.051166925017
1.345362249534,12.050632061210
1.269455094614,12.050086088187
1.195915005291,12.049529284709
1.124742026116,12.048961930366
1.055936211410,12.048384305477
0.989497625161,12.047796690997
0.925426340907,12.047199368421
0.863722441627,12.046592619689
0.804386019624,12.045976727090
0.747417176409,12.045351973171
0.692816022582,12.044718640643
0.640582677714,12.044077012290
0.590717270222,12.043427370879
0.543219937249,12.042769999067
0.498090824536,12.042105179317
0.455330086297,12.041433193802
0.414937885091,12.040754324328
0.376914391695,12.040068852237
0.341259784969,12.039377058329
0.307974251727,12.038679222776
0.277057986606,12.037975625035
0.248511191926,12.037266543771
0.222334077561,12.036552256771
0.198526860797,12.035833040867
0.177089766200,12.035109171854
0.158023025474,12.034380924414
0.141326877322,12.033648572039
0.127001567309,12.032912386951
0.115047347715,12.032172640033
0.105464477401,12.031429600752
0.098253221662,12.030683537084
0.093413852082,12.029934715449
0.090946646397,12.029183400636
0.090851888345,12.028429855733
0.090729867524,12.025274342064
0.090580879246,12.019717119117
0.090405224391,12.011758444481
0.090203209265,12.001398573784
0.089975145447,11.988637760626
0.089721349650,11.973476256518
0.089442143567,11.955914310823
0.089137853732,11.935952170697
0.088808811367,11.913590081028
0.088455352237,11.888828284383
0.088077816503,11.861667020949
0.087676548577,11.832106528483
0.087251896972,11.800147042254
0.086804214157,11.765788794996
0.086333856410,11.729032016853
0.085841183672,11.689876935337
0.085326559399,11.648323775271
0.084790350421,11.604372758751
0.084232926788,11.558024105096
0.083654661635,11.509278030807
0.083055931030,11.458134749520
0.082437113830,11.404594471971
0.081798591543,11.348657405951
0.081140748179,11.290323756272
0.080463970108,11.229593724725
0.079768645922,11.166467510047
0.079055166288,11.100945307886
0.078323923812,11.033027310768
0.077575312897,10.962713708062
0.076809729602,10.890004685956
0.076027571509,10.814900427420
0.075229237578,10.737401112182
0.074415128017,10.657506916701
0.073585644142,10.575218014142
0.072741188244,10.490534574350
0.071882163456,10.403456763827
0.071008973616,10.313984745713
0.070122023140,10.222118679764
0.069221716889,10.127858722332
0.068308460039,10.031205026348
0.067382657954,9.932157741307
0.066444716055,9.830717013250
0.065495039699,9.726882984752
0.064534034049,9.620655794908
0.063562103956,9.512035579323
0.062579653829,9.401022470098
0.061587087521,9.287616595826
0.060584808204,9.171818081581
0.059573218253,9.053627048909
0.058552719129,8.933043615829
0.057523711261,8.812467896822
0.056486593934,8.691900002832
0.055441765177,8.571340041260
0.054389621645,8.450788115970
0.053330558518,8.330244327281
0.052264969387,8.209708771973
0.051193246147,8.089181543289
0.050115778894,7.968662730939
0.049032955819,7.848152421103
0.047945163107,7.727650696438
0.046852784835,7.607157636083
0.045756202876,7.486673315671
0.044655796796,7.366197807334
0.043551943762,7.245731179713
0.042445018449,7.125273497972
0.041335392944,7.004824823809
0.040223436655,6.884385215465
0.039109516227,6.763954727744
0.037993995448,6.643533412024
0.036877235166,6.523121316275
0.035759593206,6.402718485072
0.034641424288,6.282324959620
0.033523079941,6.161940777763
0.032404908433,6.041565974012
0.031287254685,5.921200579563
0.030170460203,5.800844622314
0.029054862998,5.680498126893
0.027940797521,5.560161114678
0.026828594587,5.439833603820
0.025718581309,5.319515609272
0.024611081033,5.199207142808
0.023506413272,5.078908213054
0.022404893643,4.958618825513
0.021306833807,4.838338982593
0.020212541408,4.718068683637
0.019122320017,4.597807924947
0.018036469077,4.477556699821
0.016955283847,4.357314998576
0.015879055353,4.237082808587
0.014808070333,4.116860114312
0.013742611195,3.996646897327
0.012682955965,3.876443136361
0.011629378246,3.756248807325
0.010582147170,3.636063883351
0.009541527364,3.515888334825
0.008507778904,3.395722129420
0.007481157280,3.275565232134
0.006461913363,3.155417605329
0.005450293364,3.035279208763
0.004446538808,2.915149999628
0.003450886500,2.797429932591
0.002463568499,2.682118959831
0.001484812087,2.569217031077
0.000514839747,2.458724093644
-0.000446130861,2.350640092481
-0.001397886925,2.244964970202
-0.002340220497,2.141698667132
-0.003272928513,2.040841121342
-0.004195812812,1.942392268698
-0.005108680148,1.846352042896
-0.006011342205,1.752720375504
-0.006903615608,1.661497196006
-0.007785321935,1.572682431844
-0.008656287724,1.486276008460
-0.009516344479,1.402277849337
-0.010365328677,1.320687876043
-0.011203081772,1.241506008275
-0.012029450195,1.164732163902
-0.012844285357,1.090366259007
-0.013647443647,1.018408207931
-0.014438786427,0.948857923319
-0.015218180034,0.881715316159
-0.015985495768,0.816980295832
-0.016740609890,0.754652770151
-0.017483403610,0.694732645408
-0.018213763078,0.637219826418
-0.018931579375,0.582114216561
-0.019636748497,0.529415717830
-0.020329171341,0.479124230872
-0.021008753692,0.431239655033
-0.021675406205,0.385761888406
-0.022329044384,0.342690827869
-0.022969588566,0.302026369135
-0.023596963900,0.263768406791
-0.024211100320,0.227916834350
-0.024811932528,0.194471544285
-0.025399399965,0.163432428082
-0.025973446785,0.134799376278
-0.026534021831,0.108572278509
-0.027081078603,0.084751023549
-0.027614575230,0.063335499359
-0.028134474440,0.044325593126
-0.028640743527,0.027721191309
-0.029133354317,0.013522179682
-0.029612283138,0.001728443372
-0.030077510779,-0.007660133090
-0.030529022459,-0.014643665733
-0.030966807786,-0.019222271102
-0.031390860722,-0.021396066214


==> figures/traj_tracking_small/generate txt files/x2_L1.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.014677176042,0.322908905630
0.031627246486,0.323943378291
0.050363736523,0.324428652510
0.070897915069,0.324390008832
0.093241446908,0.323852338536
0.117406355917,0.322840123651
0.143404989486,0.321377418552
0.171249984114,0.319487833089
0.200954232202,0.317194517205
0.232530850012,0.314520146985
0.265993146813,0.311486912110
0.301354595175,0.308116504643
0.338628802436,0.304430109124
0.377829483299,0.300448393920
0.418970433569,0.296191503768
0.462065505011,0.291679053501
0.507128581307,0.286930122868
0.554173555110,0.281963252441
0.603214306165,0.276796440544
0.654264680494,0.271447141159
0.707338470615,0.265932262781
0.762449396780,0.260268168166
0.819611089221,0.254470674927
0.878837071365,0.248555056956
0.940140744021,0.242536046606
1.003535370499,0.236427837615
1.069034062648,0.230244088715
1.136649767792,0.223997927906
1.206395256533,0.217701957334
1.278283111413,0.211368258760
1.352325716400,0.205008399573
1.428535247175,0.198633439303
1.506923662207,0.192253936620
1.587502694586,0.185879956767
1.670283844586,0.179521079411
1.755278372945,0.173186406859
1.842497294829,0.166884572635
1.931951374469,0.160623750366
2.023651120428,0.154411662959
2.117606781498,0.148255592038
2.213828343185,0.142162387621
2.312325524772,0.136138477994
2.413107776930,0.130189879778
2.516184279858,0.124322208148
2.621563941925,0.118540687194
2.729255398802,0.112850160385
2.839267013053,0.107255101138
2.951606874167,0.101759623443
3.066282799010,0.096367492550
3.183302332678,0.091082135684
3.300272749726,0.085906652774
3.417201055762,0.080843827181
3.534093989375,0.075896136400
3.650958024387,0.071065762737
3.767799372406,0.066354603927
3.884623985663,0.061764283691
4.001437560116,0.057296162219
4.118245538802,0.052951346558
4.235053115418,0.048730700900
4.351865238123,0.044634856762
4.468686613532,0.040664223034
4.585521710901,0.036818995902
4.702374766474,0.033099168626
4.819249787985,0.029504541166
4.936150559304,0.026034729658
5.053080645202,0.022689175714
5.170043396232,0.019467155557
5.287041953711,0.016367788979
5.404079254783,0.013390048114
5.521158037564,0.010532766020
5.638280846347,0.007794645078
5.755450036857,0.005174265184
5.872667781558,0.002670091749
5.989936074975,0.000280483498
6.107256739059,-0.001996299948
6.224631428542,-0.004162090678
6.342061636316,-0.006218805323
6.459548698797,-0.008168438085
6.577093801273,-0.010013053984
6.694697983244,-0.011754782313
6.812362143719,-0.013395810302
6.930087046494,-0.014938376998
7.047873325378,-0.016384767348
7.165721489374,-0.017737306500
7.283631927809,-0.018998354306
7.401604915408,-0.020170300030
7.519640617296,-0.021255557272
7.637739093946,-0.022256559081
7.755900306034,-0.023175753281
7.874124119242,-0.024015597990
7.992410308960,-0.024778557336
8.110758564912,-0.025467097368
8.229168495701,-0.026083682158
8.347639633253,-0.026630770090
8.466171437176,-0.027110810334
8.584763299021,-0.027526239499
8.703414546448,-0.027879478470
8.822124447293,-0.028172929411
8.940892213530,-0.028408972949
9.059717005142,-0.028589965513
9.176197933874,-0.028718236847
9.290334066898,-0.028796087675
9.402124430362,-0.028825787526
9.511568012838,-0.028809572706
9.618663768668,-0.028749644424
9.723410621196,-0.028648167052
9.825807465902,-0.028507266531
9.925853173429,-0.028329028912
10.023546592502,-0.028115499023
10.118886552747,-0.027868679265
10.211871867398,-0.027590528537
10.302501335912,-0.027282961264
10.390773746474,-0.026947846557
10.476687878401,-0.026587007472
10.560242504446,-0.026202220376
10.641436393009,-0.025795214422
10.720268310239,-0.025367671110
10.796737022048,-0.024921223958
10.870841296031,-0.024457458244
10.942579903282,-0.023977910855
11.011951620134,-0.023484070200
11.078955229793,-0.022977376212
11.143589523893,-0.022459220423
11.205853303965,-0.021930946110
11.265745382816,-0.021393848505
11.323264585826,-0.020849175076
11.378409752170,-0.020298125863
11.431179735952,-0.019741853872
11.481573407271,-0.019181465526
11.529589653203,-0.018618021163
11.575227378719,-0.018052535584
11.618485507523,-0.017485978646
11.659362982831,-0.016919275888
11.697858768073,-0.016353309213
11.733971847541,-0.015788917585
11.767701226961,-0.015226897773
11.799045934020,-0.014668005123
11.828005018821,-0.014112954348
11.854577554289,-0.013562420359
11.878762636523,-0.013017039101
11.900559385089,-0.012477408425
11.919966943268,-0.011944088966
11.936984478260,-0.011417605043
11.951611181329,-0.010898445570
11.963846267916,-0.010387064979
11.973688977701,-0.009883884154
11.981138574631,-0.009389291371
11.986194346906,-0.008903643241
11.988855606927,-0.008427265665
11.989121691210,-0.007960454782
11.989391960272,-0.005103477925
11.989665798475,0.000143425426
11.989942613849,0.007780042697
11.990221837886,0.017806187270
11.990502925303,0.030221697542
11.990785353784,0.045026435988
11.991068623698,0.062220288233
11.991352257797,0.081803162132
11.991635800888,0.103774986858
11.991918819494,0.128135711999
11.992200901492,0.154885306672
11.992481655741,0.184023758643
11.992760711684,0.215551073460
11.993037718954,0.249467273607
11.993312346948,0.285772397661
11.993584284411,0.324466499474
11.993853238990,0.365549647362
11.994118936798,0.409021923317
11.994381121953,0.454883422232
11.994639556129,0.503134251140
11.994894018084,0.553774528477
11.995144303196,0.606804383358
11.995390222990,0.662223954868
11.995631604666,0.720033391381
11.995868290618,0.780232849885
11.996100137963,0.842822495334
11.996327018057,0.907802500014
11.996548816027,0.975173042932
11.996765430288,1.044934309219
11.996976772075,1.117086489557
11.997182764971,1.191629779615
11.997383344438,1.268564379518
11.997578457357,1.347890493322
11.997768061566,1.429608328514
11.997952125407,1.513718095530
11.998130627277,1.600220007289
11.998303555183,1.689114278748
11.998470906309,1.780401126470
11.998632686582,1.874080768218
11.998788910249,1.970153422559
11.998939599462,2.068619308491
11.999084783867,2.169478645081
11.999224500205,2.272731651126
11.999358791920,2.378378544827
11.999487708770,2.486419543481
11.999611306455,2.596854863188
11.999729646246,2.709684718573
11.999842794631,2.824909322527
11.999950822961,2.942528885958
12.000053807109,3.062543617560
12.000151827142,3.182553723598
12.000244966996,3.302559407701
12.000333314165,3.422560870675
12.000416959394,3.542558310326
12.000495996389,3.662551921295
12.000570521528,3.782541894913
12.000640633588,3.902528419055
12.000706433479,4.022511678020
12.000768023985,4.142491852412
12.000825509518,4.262469119039
12.000878995880,4.382443650816
12.000928590033,4.502415616689
12.000974399879,4.622385181555
12.001016534047,4.742352506205
12.001055101696,4.862317747265
12.001090212316,4.982281057159
12.001121975545,5.102242584064
12.001150500994,5.222202471891
12.001175898077,5.342160860258
12.001198275853,5.462117884481
12.001217742874,5.582073675571
12.001234407041,5.702028360231
12.001248375469,5.821982060868
12.001259754358,5.941934895609
12.001268648872,6.061886978315
12.001275163028,6.181838418614
12.001279399587,6.301789321931
12.001281459957,6.421739789522
12.001281444100,6.541689918515
12.001279450444,6.661639801960
12.001275575809,6.781589528875
12.001269915326,6.901539184301
12.001262562379,7.021488849358
12.001253608536,7.141438601306
12.001243143497,7.261388513611
12.001231255046,7.381338656007
12.001218029002,7.501289094569
12.001203549183,7.621239891783
12.001187897369,7.741191106619
12.001171153275,7.861142794609
12.001153394524,7.981095007919
12.001134696625,8.101047795435
12.001115132960,8.221001202838
12.001094774770,8.340955272687
12.001073691144,8.460910044499
12.001051949018,8.580865554839
12.001029613173,8.700821837393
12.001006746235,8.820778923063
12.000983408682,8.940736840043
12.000959658853,9.060695613909
12.000935552957,9.178255267701
12.000911145091,9.293415822009
12.000886487252,9.406177295055
12.000861629359,9.516539702781
12.000836619276,9.624503058930
12.000811502830,9.730067375127
12.000786323843,9.833232660967
12.000761124155,9.933998924091
12.000735943656,10.032366170269
12.000710820314,10.128334403480
12.000685790213,10.221903625991
12.000660887577,10.313073838433
12.000636144817,10.401845039879
12.000611592557,10.488217227921
12.000587259677,10.572190398738
12.000563173349,10.653764547175
12.000539359077,10.732939666813
12.000515840736,10.809715750034
12.000492640612,10.884092788097
12.000469779444,10.956070771199
12.000447276464,11.025649688543
12.000425149441,11.092829528402
12.000403414720,11.157610278179
12.000382087265,11.219991924470
12.000361180703,11.279974453122
12.000340707366,11.337557849290
12.000320678331,11.392742097494
12.000301103465,11.445527181672
12.000281991465,11.495913085232
12.000263349903,11.543899791103
12.000245185264,11.589487281785
12.000227502990,11.632675539395
12.000210307521,11.673464545715
12.000193602333,11.711854282233
12.000177389982,11.747844730187
12.000161672142,11.781435870607
12.000146449643,11.812627684351
12.000131722511,11.841420152146
12.000117490007,11.867813254622
12.000103750662,11.891806972349
12.000090502316,11.913401285865
12.000077742153,11.932596175712
12.000065466736,11.949391622464
12.000053672045,11.963787606757
12.000042353505,11.975784109314
12.000031506025,11.985381110971
12.000021124027,11.992578592702
12.000011201479,11.997376535642
12.000001731924,11.999774921107
11.999992708514,11.999773730616
11.997584124037,11.999772945910
11.992775970941,11.999772548967
11.985568241370,11.999772522022
11.975960927186,11.999772847581
11.963954019993,11.999773508432
11.949547511166,11.999774487665
11.932741391875,11.999775768677
11.913535653104,11.999777335187
11.891930285680,11.999779171245
11.867925280289,11.999781261242
11.841520627501,11.999783589913
11.812716317788,11.999786142352
11.781512341543,11.999788904012
11.747908689100,11.999791860712
11.711905350754,11.999794998644
11.673502316769,11.999798304372
11.632699577407,11.999801764840
11.589497122931,11.999805367371
11.543894943631,11.999809099669
11.495893029827,11.999812949821
11.445491371892,11.999816906297
11.392689960258,11.999820957948
11.337488785431,11.999825094008
11.279887838002,11.999829304090
11.219887108656,11.999833578186
11.157486588181,11.999837906662
11.092686267483,11.999842280258
11.025486137588,11.999846690082
10.955886189652,11.999851127608
10.883886414973,11.999855584673
10.809486804989,11.999860053468
10.732687351293,11.999864526537
10.653488045634,11.999868996771
10.571888879924,11.999873457404
10.487889846241,11.999877902002
10.401490936836,11.999882324463
10.312692144135,11.999886719008
10.221493460742,11.999891080175
10.127894879443,11.999895402813
10.031896393210,11.999899682072
9.933497995200,11.999903913403
9.832699678757,11.999908092544
9.729501437416,11.999912215515
9.623903264902,11.999916278613
9.515905155132,11.999920278402
9.405507102212,11.999924211707
9.292709100444,11.999928075607
9.177511144316,11.999931867424
9.059913228509,11.999935584721
8.939915347896,11.999939225291
8.819917497535,11.999942787148
8.699919672673,11.999946268523
8.579921868744,11.999949667857
8.459924081365,11.999952983789
8.339926306335,11.999956215153
8.219928539633,11.999959360966
8.099930777416,11.999962420427
7.979933016017,11.999965392904
7.859935251941,11.999968277932
7.739937481862,11.999971075199
7.619939702621,11.999973784547
7.499941911225,11.999976405960
7.379944104838,11.999978939557
7.259946280786,11.999981385589
7.139948436544,11.999983744430
7.019950569742,11.999986016570
6.899952678156,11.999988202609
6.779954759704,11.999990303255
6.659956812446,11.999992319310
6.539958834577,11.999994251671
6.419960824428,11.999996101321
6.299962780454,11.999997869325
6.179964701239,11.999999556822
6.059966585489,12.000001165023
5.939968432024,12.000002695203
5.819970239782,12.000004148697
5.699972007809,12.000005526895
5.579973735259,12.000006831239
5.459975421387,12.000008063215
5.339977065549,12.000009224351
5.219978667195,12.000010316211
5.099980225868,12.000011340393
4.979981741196,12.000012298523
4.859983212896,12.000013192253
4.739984640763,12.000014023254
4.619986024668,12.000014793218
4.499987364561,12.000015503848
4.379988660456,12.000016156859
4.259989912440,12.000016753973
4.139991120660,12.000017296919
4.019992285325,12.000017787424
3.899993406701,12.000018227218
3.779994485108,12.000018618025
3.659995520918,12.000018961562
3.539996514550,12.000019259541
3.419997466470,12.000019513660
3.299998377185,12.000019725606
3.179999247240,12.000019897050
3.060000077221,12.000020029647
2.940000867745,12.000020125034
2.822401619461,12.000020184826
2.707202333049,12.000020210620
2.594403009213,12.000020203986
2.484003648684,12.000020166471
2.376004252212,12.000020099597
2.270404820570,12.000020004859
2.167205354548,12.000019883724
2.066405854949,12.000019737630
1.968006322594,12.000019567985
1.872006758312,12.000019376167
1.778407162944,12.000019163524
1.687207537338,12.000018931371
1.598407882350,12.000018680991
1.512008198839,12.000018413635
1.428008487669,12.000018130520
1.346408749705,12.000017832829
1.267208985812,12.000017521714
1.190409196854,12.000017198292
1.116009383693,12.000016863643
1.044009547189,12.000016518819
0.974409688195,12.000016164833
0.907209807559,12.000015802665
0.842409906123,12.000015433264
0.780009984720,12.000015057542
0.720010044176,12.000014676379
0.662410085305,12.000014290621
0.607210108914,12.000013901082
0.554410115795,12.000013508542
0.504010106731,12.000013113749
0.456010082493,12.000012717421
0.410410043835,12.000012320241
0.367209991502,12.000011922864
0.326409926223,12.000011525912
0.288009848712,12.000011129977
0.252009759667,12.000010735624
0.218409659775,12.000010343386
0.187209549702,12.000009953768
0.158409430101,12.000009567248
0.132009301609,12.000009184275
0.108009164845,12.000008805273
0.086409020413,12.000008430640
0.067208868899,12.000008060745
0.050408710872,12.000007695936
0.036008546886,12.000007336535
0.024008377475,12.000006982841
0.014408203159,12.000006635128
0.007208024439,12.000006293652
0.002407841800,12.000005958642
0.000007655710,12.000005630311
0.000007466619,12.000005308848
0.000007274962,11.997604994424
0.000007081157,11.992804687191
0.000006885603,11.985604387283
0.000006688687,11.976004094815
0.000006490776,11.964003809887
0.000006292224,11.949603532580
0.000006093367,11.932803262963
0.000005894527,11.913603001086
0.000005696010,11.892002746988
0.000005498107,11.868002500691
0.000005301095,11.841602262207
0.000005105236,11.812802031533
0.000004910777,11.781601808656
0.000004717952,11.748001593549
0.000004526982,11.712001386178
0.000004338074,11.673601186494
0.000004151421,11.632800994443
0.000003967205,11.589600809959
0.000003785595,11.544000632968
0.000003606747,11.496000463388
0.000003430807,11.445600301131
0.000003257909,11.392800146098
0.000003088176,11.337599998189
0.000002921718,11.279999857292
0.000002758640,11.219999723293
0.000002599031,11.157599596073
0.000002442974,11.092799475506
0.000002290541,11.025599361464
0.000002141797,10.955999253812
0.000001996796,10.883999152415
0.000001855584,10.809599057132
0.000001718199,10.732798967821
0.000001584674,10.653598884337
0.000001455030,10.571998806532
0.000001329285,10.487998734258
0.000001207446,10.401598667363
0.000001089518,10.312798605696
0.000000975498,10.221598549105
0.000000865375,10.127998497437
0.000000759135,10.031998450537
0.000000656759,9.933598408252
0.000000558220,9.832798370430
0.000000463491,9.729598336916
0.000000372535,9.623998307558
0.000000285315,9.515998282205
0.000000201789,9.405598260705
0.000000121910,9.292798242910
0.000000045628,9.177598228672
-0.000000027108,9.059998217843
-0.000000096356,8.939998210279
-0.000000162172,8.819998205837
-0.000000224619,8.699998204376
-0.000000283759,8.579998205756
-0.000000339658,8.459998209842
-0.000000392383,8.339998216497
-0.000000442003,8.219998225591
-0.000000488589,8.099998236994
-0.000000532213,7.979998250578
-0.000000572947,7.859998266220
-0.000000610866,7.739998283797
-0.000000646045,7.619998303191
-0.000000678559,7.499998324285
-0.000000708484,7.379998346967
-0.000000735897,7.259998371126
-0.000000760875,7.139998396656
-0.000000783493,7.019998423450
-0.000000803830,6.899998451410
-0.000000821962,6.779998480434
-0.000000837966,6.659998510430
-0.000000851917,6.539998541304
-0.000000863892,6.419998572966
-0.000000873965,6.299998605331
-0.000000882212,6.179998638316
-0.000000888705,6.059998671840
-0.000000893518,5.939998705825
-0.000000896724,5.819998740198
-0.000000898393,5.699998774887
-0.000000898597,5.579998809824
-0.000000897403,5.459998844942
-0.000000894880,5.339998880179
-0.000000891094,5.219998915475
-0.000000886113,5.099998950773
-0.000000879999,4.979998986018
-0.000000872817,4.859999021157
-0.000000864627,4.739999056143
-0.000000855490,4.619999090928
-0.000000845466,4.499999125468
-0.000000834611,4.379999159721
-0.000000822982,4.259999193648
-0.000000810634,4.139999227212
-0.000000797619,4.019999260378
-0.000000783990,3.899999293114
-0.000000769796,3.779999325391
-0.000000755086,3.659999357179
-0.000000739907,3.539999388452
-0.000000724306,3.419999419188
-0.000000708326,3.299999449364
-0.000000692009,3.179999478960
-0.000000675397,3.059999507958
-0.000000658530,2.939999536341
-0.000000641446,2.822399564094
-0.000000624180,2.707199591206
-0.000000606770,2.594399617663
-0.000000589247,2.483999643457
-0.000000571646,2.375999668579
-0.000000553996,2.270399693022
-0.000000536327,2.167199716780
-0.000000518668,2.066399739850
-0.000000501044,1.967999762227
-0.000000483483,1.871999783912
-0.000000466007,1.778399804902
-0.000000448640,1.687199825199
-0.000000431403,1.598399844803
-0.000000414318,1.511999863718
-0.000000397402,1.427999881947
-0.000000380675,1.346399899494
-0.000000364152,1.267199916365
-0.000000347851,1.190399932565
-0.000000331784,1.115999948102
-0.000000315968,1.043999962982
-0.000000300413,0.974399977214
-0.000000285131,0.907199990807
-0.000000270133,0.842400003770
-0.000000255430,0.780000016112
-0.000000241028,0.720000027845
-0.000000226937,0.662400038978
-0.000000213164,0.607200049524
-0.000000199714,0.554400059494
-0.000000186593,0.504000068899
-0.000000173806,0.456000077752
-0.000000161357,0.410400086065
-0.000000149249,0.367200093851
-0.000000137484,0.326400101124
-0.000000126065,0.288000107895
-0.000000114992,0.252000114180
-0.000000104266,0.218400119990
-0.000000093888,0.187200125339
-0.000000083856,0.158400130241
-0.000000074171,0.132000134710
-0.000000064830,0.108000138759
-0.000000055832,0.086400142402
-0.000000047174,0.067200145652
-0.000000038853,0.050400148524
-0.000000030867,0.036000151030
-0.000000023212,0.024000153184
-0.000000015884,0.014400154999
-0.000000008878,0.007200156489
-0.000000002191,0.002400157667
0.000000004182,0.000000158545


==> figures/traj_tracking_small/generate txt files/x4_L01.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.015027339729,0.323232352574
0.033162367420,0.324865598649
0.053859603263,0.326842801166
0.076603300182,0.328589587580
0.102043251591,0.330290018337
0.129680866811,0.331187449552
0.159066852980,0.332041749117
0.190430663707,0.333066981025
0.224736808059,0.333728602398
0.261288903703,0.334581796786
0.300220302876,0.335216971969
0.341629068191,0.336040598109
0.385365765575,0.337072101796
0.431101365300,0.337708728437
0.478872048290,0.337895940423
0.529197460010,0.337528266818
0.581538243945,0.337536544404
0.635381879181,0.337498976444
0.691175214238,0.337013115642
0.749166595037,0.336736222483
0.809497260090,0.336742245942
0.872237629222,0.336910731342
0.936740122261,0.336877015838
1.003307356816,0.336328566499
1.071810963551,0.335757316829
1.142391225153,0.335254579134
1.215857608675,0.334714476430
1.292118583089,0.334448608880
1.370394382945,0.334015082651
1.450929754774,0.332747885345
1.533140234309,0.331134157076
1.617561846637,0.329547708326
1.704014805490,0.327917650339
1.792498596310,0.326576746881
1.883465054926,0.325110993178
1.976496458465,0.323134824029
2.071822340225,0.321365254074
2.168883177312,0.319164545167
2.268607807680,0.316803160215
2.371130628566,0.314102794466
2.476218662160,0.311731576522
2.583282550449,0.308846216572
2.692454963826,0.305686151510
2.804338337927,0.302538225778
2.918386606911,0.299493613278
3.035242439794,0.296536832914
3.154146105607,0.293314969521
3.274798420367,0.290033642743
3.397505860896,0.286760333490
3.522653398827,0.283362996354
3.647008613787,0.280022383475
3.770960666749,0.276991377684
3.894519392291,0.273793201761
4.017707890407,0.270578513980
4.140501347130,0.267476330268
4.262897949812,0.264375825528
4.385331866056,0.260650524404
4.507453496830,0.256569994827
4.628890027389,0.252449569665
4.749681799313,0.248321603281
4.869787412362,0.243755941243
4.989609642375,0.239091459534
5.109529170993,0.234736225890
5.229419925258,0.231041949981
5.349086945437,0.227509729936
5.468988607212,0.224230105080
5.588648680144,0.220368433107
5.707934188646,0.216939066391
5.827778375042,0.213682209043
5.947032098015,0.210380129660
6.066207612787,0.207104441335
6.184844278447,0.204160541133
6.303483664262,0.200969589816
6.422073245171,0.197430771533
6.540891801589,0.193907842572
6.659209914623,0.190478691857
6.777285904912,0.187397298525
6.895202417717,0.184973836737
7.012826648651,0.182507714030
7.130066100835,0.180117383481
7.247059960102,0.177749567246
7.363891276463,0.175118288914
7.481030163940,0.172607086230
7.598331553513,0.170309250811
7.715527523333,0.167896438376
7.832273862190,0.165747923622
7.949138119640,0.163463233383
8.065548284664,0.161251277209
8.181684893374,0.159558670893
8.297145594742,0.158299579638
8.412665026594,0.157416351704
8.527593294501,0.156249071074
8.642116750471,0.154495942976
8.756286053390,0.152846928107
8.870718002841,0.151136689232
8.984565561679,0.148867936412
9.098304991857,0.146140123230
9.211929795910,0.142759609154
9.325472369157,0.139741715584
9.439073068484,0.136304647519
9.549752271975,0.132394129660
9.658055288456,0.128880723807
9.764374864277,0.124980263736
9.868780022728,0.120670888620
9.970685628113,0.116031260858
10.070011398765,0.110891204149
10.167039129119,0.105509698924
10.262277706391,0.099996937205
10.355378340399,0.094423692182
10.445796577412,0.089019905432
10.533342525179,0.083419976157
10.618089710651,0.077756889492
10.700549991521,0.072236482278
10.780456532456,0.066569402160
10.858322120220,0.060679007849
10.933924598621,0.054658966804
11.006864145003,0.048918963409
11.077274083611,0.042941074855
11.144752897806,0.037184956964
11.210150138323,0.031523486596
11.273059291546,0.026135279165
11.333398283415,0.020417446816
11.391355459646,0.014570308880
11.446860467061,0.008074857635
11.499698016120,0.001377982149
11.549626236359,-0.004780978575
11.597229463726,-0.011387552672
11.642675059738,-0.018024224783
11.685844810526,-0.025118503921
11.726656382433,-0.032738242005
11.764675218035,-0.040464063041
11.800185506334,-0.048576425392
11.833627668600,-0.056251608010
11.864102822282,-0.063640745058
11.891730286337,-0.070596884816
11.917068820715,-0.077202491209
11.940022931330,-0.083478128104
11.960788748122,-0.089886645754
11.979284516709,-0.095890334819
11.995896943912,-0.101782709659
12.010341175444,-0.107242746651
12.022310796889,-0.112497440530
12.032118337482,-0.118232338046
12.039437598580,-0.123334859274
12.044222922918,-0.128699826966
12.046948607104,-0.134185385785
12.047728060195,-0.139622783810
12.046370241328,-0.145134831094
12.042959699887,-0.151038965302
12.037401853054,-0.157085458461
12.031973145308,-0.160341073840
12.026412833633,-0.161437138266
12.021122371525,-0.159767974560
12.016393693911,-0.155432066552
12.011529766951,-0.148512910033
12.006727098621,-0.138451891670
12.002078915025,-0.125230481726
11.997068189052,-0.110038308612
11.992133074223,-0.092239575747
11.986627447126,-0.072329760332
11.981016211107,-0.049787740213
11.975391853308,-0.024997111924
11.969694381410,0.002000149848
11.964160552104,0.032186881116
11.958408192968,0.065115183564
11.953136813276,0.100629201137
11.947995996054,0.138462580238
11.942786071429,0.178866451302
11.937893270644,0.222022370647
11.933224761467,0.267687167632
11.928898287366,0.316235634812
11.924162197431,0.367589972108
11.919545821690,0.421631445769
11.914930654572,0.478589315172
11.910719215390,0.537784904864
11.906877568567,0.598833313565
11.902721684559,0.661802689993
11.898602957285,0.726927988897
11.894506528155,0.794821673889
11.890895992998,0.865619997360
11.886918533586,0.938663827161
11.883051880602,1.014654984553
11.878762527742,1.093354766783
11.874205090618,1.174160597463
11.869693440308,1.256845952405
11.864923245945,1.341810465675
11.860553373049,1.429221714623
11.856261301255,1.518822344091
11.852547647121,1.610828959917
11.848518012452,1.705694902295
11.844962475311,1.802891036798
11.842019766620,1.903008369067
11.838975715221,2.005459618190
11.836298594162,2.110684548721
11.832985956113,2.218295385961
11.829228371689,2.328409583447
11.825470035465,2.441244614458
11.821491923442,2.556373642300
11.817712038592,2.674143674708
11.813609918867,2.794462727601
11.809820489924,2.914835144826
11.806360538548,3.035244801983
11.803122544795,3.155700515461
11.799883439350,3.276372095418
11.797103077063,3.397312373528
11.794380574255,3.517893520330
11.791099360388,3.638455396061
11.787879075437,3.758683410991
11.784648427575,3.878921737329
11.781618181423,3.999477566379
11.778315134213,4.120330385035
11.775110292119,4.241407876410
11.772228758048,4.362877097081
11.769355356716,4.483975102248
11.766907981503,4.604971458844
11.765066640123,4.725642669464
11.763306405496,4.845780089947
11.761441987060,4.965612943557
11.760302581281,5.085541571329
11.759343116164,5.205608836613
11.757935517273,5.325535944863
11.756817248307,5.445838547481
11.755960098003,5.566352090119
11.755031335209,5.686679074341
11.753869694938,5.807377981627
11.752612961535,5.928117182546
11.751954764562,6.048679109324
11.751627447566,6.168994497605
11.751314569804,6.289756263895
11.750621129357,6.410195214348
11.750258751879,6.530584429119
11.750569854728,6.651119869102
11.751343139087,6.771934304434
11.752390906672,6.892620040495
11.753709558645,7.013111699541
11.755427536971,7.133598673081
11.756960578537,7.254337849899
11.758332365290,7.374803138601
11.759756639470,7.495739767147
11.761403526880,7.617186453548
11.763413103681,7.739069937150
11.765530588802,7.860851442434
11.768345887729,7.982383406737
11.770594251537,8.104198805224
11.772359414270,8.226060321888
11.774563090908,8.347659990284
11.776543707510,8.468782883602
11.779106036537,8.589706399676
11.781977577044,8.710068664897
11.784667956340,8.830964120809
11.787204779222,8.949281666001
11.789987250416,9.065471015997
11.792415497803,9.179184666639
11.794622427086,9.290462224419
11.796824389109,9.399813877904
11.798689792288,9.506580749646
11.800500864007,9.610721889748
11.802350567483,9.712208782802
11.804206928112,9.811908736610
11.806662091477,9.908876247874
11.809401931672,10.003397572968
11.812163508862,10.096033123390
11.814635608294,10.186413652948
11.816930614949,10.274132820990
11.818908842861,10.359034097424
11.821330993513,10.441466822193
11.824020459729,10.521270123387
11.826423567842,10.598581385330
11.829119875904,10.673228964858
11.831683815140,10.745502793125
11.833834353341,10.815274729455
11.836108334849,10.883133225438
11.838643191540,10.948769172834
11.841436736163,11.012321680555
11.844280428787,11.072894206323
11.847055421821,11.131521726896
11.849503173712,11.187605071538
11.851598056364,11.241738731080
11.853501278092,11.293413737538
11.855451973734,11.342908405220
11.857560665694,11.389719698071
11.859362384851,11.434380400296
11.860943739141,11.476689306724
11.863056849343,11.516476759631
11.864936543372,11.553505950261
11.866650644726,11.588322097655
11.868625285089,11.620644514531
11.870844310371,11.650668907249
11.873155899922,11.677827282172
11.875268037051,11.702990663057
11.877469572621,11.725934375454
11.879837789335,11.746356925345
11.882301518745,11.764929429213
11.884860192196,11.780664869513
11.887389265551,11.793610140219
11.889775861610,11.804355342146
11.892272917613,11.812886486182
11.894384587819,11.819109487642
11.896284269219,11.822443094037
11.897838058687,11.823420312191
11.896731162063,11.824900272322
11.892803645047,11.826894720541
11.886447882853,11.828589630762
11.877447322900,11.830110047250
11.866168181191,11.832162298060
11.852285093140,11.833721478733
11.836236523547,11.834857389877
11.817621154242,11.836021094286
11.796882493072,11.837631676624
11.773824134519,11.839240348547
11.748591766270,11.840485953057
11.721402750036,11.841488865895
11.691654923868,11.842378647257
11.659354238967,11.843313334465
11.624788657832,11.843807543271
11.587723152852,11.843811197578
11.548373528647,11.844248954008
11.506954806836,11.844487604497
11.462641005593,11.844872235704
11.415985046350,11.845683931321
11.366777909527,11.846151794924
11.315031629567,11.846244076280
11.261400345070,11.846944829776
11.205508523737,11.848033587648
11.147032011529,11.849506132525
11.085765034730,11.851120514045
11.022139019255,11.852826677878
10.955745664253,11.854498743784
10.887567442223,11.856451165426
10.817383428528,11.858697051379
10.744469762925,11.860426074956
10.669048738338,11.862772796947
10.591054794717,11.865724775122
10.510603459312,11.868511472711
10.427116171845,11.871267766830
10.341512028644,11.873862680441
10.253235797647,11.876126348155
10.162741595328,11.877720844529
10.069492815618,11.879145601493
9.974415862639,11.880165574206
9.877155632251,11.881772824860
9.777499948996,11.882914991978
9.674945810765,11.884140641249
9.570348442929,11.885206315185
9.464059688439,11.886131161892
9.354864055810,11.886703954185
9.243401452810,11.887361078375
9.129355697490,11.888286047827
9.012313656114,11.888953879515
8.892780904951,11.889321145498
8.773144495588,11.890284389775
8.653589660313,11.891010544647
8.534167292984,11.891589055148
8.415153617754,11.892480018845
8.295964199054,11.893266511465
8.176892620064,11.894722553617
8.057485056313,11.896563772965
7.937817970654,11.898325590545
7.817807100130,11.899955691860
7.697646881870,11.901606001645
7.577279484920,11.903262837248
7.457262762923,11.905043706905
7.337002387932,11.907222550058
7.217501355734,11.909470307617
7.098045454118,11.911888827639
6.978657625425,11.913748432470
6.859009541098,11.915560030196
6.739149959284,11.917986871813
6.619092114640,11.919868673220
6.499113963531,11.922119781113
6.379750761790,11.924528341842
6.260423330722,11.926899438300
6.140927764373,11.929573075100
6.021677947687,11.931941174078
5.902050337777,11.934132230147
5.782735687031,11.936173918867
5.663271516184,11.938231897432
5.543444244077,11.939902398163
5.423146896313,11.941655213210
5.302760901500,11.943605796243
5.182317854692,11.945352524804
5.061709647571,11.947132624692
4.941293281650,11.948396997756
4.820649670874,11.949670719830
4.700000390822,11.951149223384
4.578897731801,11.952502056966
4.457903834761,11.953437604943
4.336446070375,11.953829720720
4.215376439790,11.954806579743
4.094734781175,11.956072256254
3.974396162993,11.956932081355
3.854099154195,11.958243044119
3.733884010754,11.959368240373
3.614085145634,11.960763312209
3.493652566857,11.961751948132
3.373104699161,11.962284275820
3.252320220640,11.962679324708
3.131940434407,11.962676371034
3.011648489963,11.962650711009
2.891444063774,11.962989840892
2.773978448419,11.963887147611
2.658934324647,11.964847847758
2.546723918245,11.965627149810
2.436908132746,11.966085100155
2.330127790588,11.966292407006
2.225427615368,11.966519462225
2.122999425320,11.966525270272
2.023232872661,11.966151432229
1.925429789340,11.965589469954
1.829857144943,11.965333801133
1.736711193047,11.964776324395
1.645951765473,11.963892634786
1.557400160119,11.962608760601
1.471085112933,11.961877613595
1.387236582502,11.961169720112
1.305579081397,11.960395968996
1.226827764318,11.959494666849
1.150888978882,11.958881060126
1.077845209763,11.957758130106
1.006812815099,11.957064491511
0.938633713205,11.955874428579
0.872537030313,11.954804949952
0.808375088814,11.954086604053
0.747100131302,11.953590012567
0.687948182268,11.953401446491
0.631182378225,11.953368929755
0.576374366052,11.953071783274
0.524571739488,11.952999017620
0.475035246953,11.952434918652
0.428219027824,11.952024308078
0.383627091125,11.951469363187
0.341783659797,11.951339091256
0.302237829361,11.950608617868
0.265029822694,11.950357869196
0.229928912607,11.950461279136
0.197265167240,11.951162468924
0.166621266368,11.951438949118
0.138187835046,11.952075174151
0.112203766838,11.953040555003
0.088808321572,11.954219477102
0.068068532509,11.955726556504
0.049673529659,11.957132476774
0.034227610365,11.958334980621
0.020782178437,11.958943998325
0.009534353131,11.959987825466
0.000509887662,11.960646585109
-0.005528047334,11.961121272046
-0.008794448352,11.961317660423
-0.009167788560,11.961321685238
-0.007082520698,11.961397701887
-0.005311180458,11.959193700401
-0.003443013830,11.954674045765
-0.001604054374,11.947962520300
0.000305462091,11.938325085702
0.002834422150,11.926597314934
0.005714674975,11.912771615556
0.008900246556,11.896459464848
0.012234471363,11.877180089592
0.016053703277,11.855847747759
0.019688583203,11.831667621268
0.023066425721,11.805124189304
0.026324191782,11.776420836000
0.029276145549,11.744886629167
0.031967046520,11.711160017285
0.034396202993,11.674560041264
0.037214895792,11.635078602846
0.039892177550,11.593545925857
0.041967144413,11.549220944927
0.044217678051,11.502254797942
0.046194650861,11.452554340637
0.048853912729,11.400511930316
0.052020797421,11.346234141156
0.055830184904,11.289507732639
0.059729444186,11.230429614794
0.063194415702,11.169038101263
0.066695799927,11.105304962067
0.069939993742,11.038893640885
0.073074057003,10.970398980997
0.076250185645,10.899321335141
0.079074643920,10.825974563946
0.081815069352,10.750434890088
0.084179269716,10.671994395488
0.086364446607,10.591774509696
0.088882496024,10.509217973576
0.091672783433,10.424020128619
0.094378371947,10.336875193570
0.097128348082,10.247318995078
0.100172165416,10.155771792088
0.102663615971,10.062105913969
0.104687011577,9.966586896220
0.106751338628,9.868399595031
0.108672909875,9.767394000765
0.110598483805,9.664180780003
0.112426919910,9.558261480896
0.114213579720,9.449477153757
0.116079039133,9.338573024077
0.117276579182,9.225658794825
0.118718462965,9.110715722276
0.120565201705,8.993679794015
0.122817044742,8.874359025498
0.125040845501,8.755046786652
0.127408063597,8.635451796992
0.129420875038,8.516339490187
0.131042386930,8.396944802879
0.132680632556,8.277883773911
0.134383043546,8.159229977858
0.135599080518,8.040583150505
0.136262971441,7.922058726415
0.137056729419,7.803437697715
0.137830575633,7.685272930782
0.138537603687,7.567231242138
0.139796021620,7.448808074664
0.140790006694,7.330437899577
0.141781119332,7.212343699529
0.142585453572,7.094380849644
0.143297851002,6.976714205799
0.144414287096,6.859274833610
0.145722536788,6.741931301090
0.147201535512,6.624134557562
0.148454814614,6.506548152742
0.149182041082,6.388955233536
0.150139478535,6.271025409934
0.150470022148,6.153263673424
0.150435610495,6.035735297890
0.150394924575,5.918380689379
0.150546359696,5.800582892850
0.151068042272,5.682438355483
0.151983321942,5.564129834384
0.152581728501,5.446052273281
0.153038282010,5.328467510181
0.153374819117,5.211361957613
0.153823721757,5.094576284532
0.153763748597,4.978289813109
0.153826874318,4.861487281937
0.154255037210,4.744592264528
0.154313783727,4.627830347529
0.154619592478,4.510845169387
0.155221740173,4.394019653516
0.156127276897,4.277236381886
0.157116688553,4.160734635747
0.157660792315,4.043812618511
0.158293022825,3.926458176076
0.159107131238,3.809005042293
0.159849242162,3.692004992561
0.160112968443,3.575275358359
0.159985640970,3.458046659927
0.160070570938,3.340121595386
0.159901783148,3.221751398002
0.160174250399,3.103612666614
0.160177990229,2.985044778070
0.160062966791,2.869264160511
0.159692580818,2.755465703486
0.159630949886,2.644370023055
0.159578954092,2.535022016072
0.159081595028,2.428068333376
0.158539295106,2.323219397010
0.157749486778,2.221197763798
0.156543795322,2.121413129291
0.155207785173,2.023487173688
0.154079500630,1.928302556834
0.152585613238,1.835130456195
0.150638377941,1.744393730054
0.148897629963,1.656304654308
0.146856817241,1.570719942652
0.144989790049,1.487538380414
0.143283679067,1.406544022029
0.141155306940,1.327661765137
0.138860284744,1.251274009674
0.137158944309,1.177348495385
0.135653419412,1.106065803320
0.134555855756,1.036899660222
0.132959231073,0.970084325963
0.131825608455,0.905357883555
0.130741261059,0.842649368353
0.130126424938,0.782032986830
0.129678230795,0.723638318931
0.129451259697,0.667865822657
0.128927223441,0.614753818148
0.128127301896,0.564311776932
0.127440475652,0.516303803219
0.126570138981,0.470306300308
0.125450347595,0.427171063295
0.124144451909,0.386252344531
0.123248427574,0.347716020988
0.122056387923,0.312132410449
0.120545149402,0.279299967577
0.118674088574,0.249148717608
0.116423005439,0.221464851757
0.114634293630,0.196186424517
0.112979657373,0.173170914065
0.111183665341,0.153074416030
0.109484958454,0.135912387299
0.107224978716,0.121186729586
0.104289466982,0.108745357333
0.101627934468,0.099260088732
0.098918625203,0.092489915237
0.096804030621,0.087666746133
0.094288463724,0.085561773009
0.091440759509,0.086111023131


==> figures/traj_tracking_small/generate txt files/x4_L1.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.013883704031,0.322157856586
0.031774743894,0.321593674381
0.052895063266,0.322867268004
0.074628537234,0.323065314235
0.100297476843,0.323157509510
0.127345987479,0.319328097955
0.153557168056,0.315544961410
0.180209361017,0.312870768834
0.212219757819,0.308597613267
0.245987889351,0.305592867010
0.282208369075,0.301751369274
0.321370092693,0.299133719872
0.362707375006,0.297804237490
0.404583542252,0.294702526136
0.447256060471,0.289592858443
0.493393622346,0.282048094926
0.540257323001,0.276839180356
0.585347211007,0.271750088077
0.631069781881,0.264751277803
0.678754280607,0.259225588490
0.729136724978,0.255484089212
0.782567475856,0.252870978256
0.835782986512,0.249550529274
0.890408077139,0.243932300505
0.945847114551,0.238586453701
1.002886848927,0.233991926778
1.065625290193,0.229581358756
1.133483797300,0.226900385537
1.202450275211,0.223684786365
1.273817634648,0.216613568122
1.344657913110,0.208274954279
1.417787324415,0.200634696346
1.492311925589,0.193251236123
1.568280654019,0.187843161126
1.648011367700,0.182241462222
1.729359441986,0.174512745489
1.813520094477,0.168310361751
1.897681085719,0.160409115592
1.986599390366,0.152226644821
2.080867755287,0.142883701453
2.179203820594,0.135780853742
2.278590436310,0.126615360463
2.379752400077,0.116685730383
2.485738544239,0.107419263367
2.593723485286,0.099298778568
2.706944313671,0.092162207189
2.821478600322,0.084211874084
2.935872566337,0.076538200876
3.051757340794,0.069444502687
3.171101974802,0.062250375620
3.287293905467,0.055859218037
3.402415926513,0.051508413349
3.516563170572,0.046731049013
3.629881992085,0.042300409781
3.742292988831,0.038823857485
3.853826757594,0.035777431346
3.966695247591,0.029967497976
4.079105997599,0.022833137603
4.189203624491,0.016028321675
4.297289575141,0.009681344484
4.403240246488,0.001650167528
4.509162475516,-0.006358859598
4.616979227254,-0.012267031079
4.725990592096,-0.014385222113
4.835176691717,-0.015376129347
4.946836023281,-0.014819316236
5.058487937765,-0.016996123949
5.169470290412,-0.016714511924
5.284481780393,-0.015367900725
5.397605268670,-0.014108263155
5.511482556310,-0.012578829221
5.623773061236,-0.009264555746
5.737249506189,-0.007181469323
5.851598617553,-0.006743904391
5.968184135655,-0.006109801872
6.083251936630,-0.004873458570
6.198155659643,-0.001824923726
6.313309925664,0.004516461637
6.428031950344,0.010516700289
6.541864906586,0.016765559220
6.655542991106,0.022970837126
6.769484601443,0.027707177629
6.886032699940,0.032953688278
7.004350020725,0.039122594012
7.123005350819,0.044533759120
7.240255417278,0.051068114448
7.358985345574,0.056701942060
7.476268120734,0.062502983130
7.593055206767,0.070704065512
7.707336441393,0.080751420414
7.822882346012,0.092261631607
7.936378845847,0.101850359331
8.048827102140,0.108085252262
8.160513707480,0.114527033604
8.274560573189,0.120346032293
8.386620091423,0.123062707271
8.499149751712,0.123286400830
8.612089628499,0.120162385011
8.725577791410,0.118886825334
8.840284752180,0.115479675321
8.950854426121,0.109736993923
9.060074767407,0.106115448273
9.169869163707,0.100602888961
9.280456431035,0.093157437714
9.388766045470,0.084282997735
9.494375746378,0.073146398956
9.598697288129,0.061141071999
9.704215047859,0.048851743315
9.809027818477,0.036642285755
9.910313740342,0.025687731700
10.007143672795,0.014093500953
10.099943578501,0.002591185437
10.191330974609,-0.007826691442
10.279917255352,-0.018632773154
10.368269501183,-0.030193515257
10.455169125917,-0.041999852122
10.538563074769,-0.051963020110
10.619131697676,-0.062753617369
10.694869984943,-0.072055182651
10.770113190389,-0.080539532031
10.842724341215,-0.087362302642
10.912292562741,-0.095585994028
10.979770302133,-0.104157869311
11.044773967542,-0.115672133388
11.106205416716,-0.127781416045
11.162888434080,-0.136745812743
11.217829313273,-0.147593051343
11.271826892275,-0.158147473254
11.324218688784,-0.170577594386
11.374545556548,-0.185141866269
11.420594693378,-0.199647319798
11.463850874927,-0.215500249708
11.506525927114,-0.228542137879
11.544024309648,-0.239616048643
11.577037720235,-0.248078638085
11.608443702231,-0.254414152582
11.637716659097,-0.258809992638
11.665821733156,-0.263698159775
11.692288929943,-0.266377874932
11.719012436795,-0.268382415904
11.744445984373,-0.268153163815
11.766994267137,-0.266884635637
11.788231191768,-0.268109025475
11.806466299403,-0.266149560108
11.821470818543,-0.265594222425
11.835642923709,-0.265749064848
11.849478378384,-0.265693575393
11.861922149262,-0.266114342196
11.873342812870,-0.268573493424
11.883189815362,-0.271699481394
11.893198477798,-0.270455704944
11.902024049084,-0.268059154901
11.911713751664,-0.261406600994
11.923679379740,-0.251129233110
11.934314158152,-0.237674224484
11.944637341264,-0.218280378042
11.955112853869,-0.193002979808
11.963124175419,-0.167960829003
11.970953740254,-0.139861765209
11.975351172829,-0.111228788098
11.978772924176,-0.079391692968
11.981708684975,-0.046311855664
11.983860461056,-0.012197821979
11.986441899166,0.027942930146
11.987503523809,0.071715621335
11.990607531628,0.118295975663
11.993912873098,0.166305392014
11.996397534985,0.217059469814
12.000029421577,0.271415075462
12.004278394730,0.328098471408
12.009712544991,0.388973980479
12.012506741057,0.453552208244
12.015413121922,0.521208827068
12.017814438006,0.593045866222
12.021747013501,0.665575071136
12.026976722537,0.736936667328
12.030012691616,0.807579333973
12.032690981971,0.878777708426
12.034951351585,0.953685458767
12.039127798735,1.032945444466
12.040865867291,1.113169154565
12.042653081624,1.197897004882
12.041808511228,1.285846469458
12.039201358452,1.373959073413
12.036477520848,1.461214156323
12.032116336360,1.549751166562
12.029489666359,1.640402633579
12.026912264651,1.731874602567
12.026891609514,1.825357345185
12.024843446037,1.923139266578
12.024804495121,2.022503421977
12.027390445923,2.126427534930
12.028916255423,2.231916259407
12.031766535865,2.341152855720
12.030864072808,2.452152752866
12.027312699601,2.565533453243
12.023442194453,2.682392050940
12.018166229229,2.800556431401
12.013638504826,2.921803508728
12.007223462837,3.045606328640
12.002183303700,3.169129087484
11.998554854609,3.292268798803
11.995754229084,3.415082660209
11.992633056079,3.538423474886
11.991506786457,3.662597164119
11.990292739665,3.784416387986
11.985900523071,3.905638981507
11.981559846300,4.024734427882
11.976918850005,4.143548937461
11.973047328354,4.263613231761
11.967544131074,4.384767928068
11.962344596433,4.506589354039
11.958569049748,4.629930781396
11.954590311752,4.750893957236
11.952516584559,4.870934894076
11.953173755851,4.988949646247
11.953822365365,5.104004420740
11.953542994487,5.217362474799
11.956526009675,5.331114414513
11.959904647077,5.445458274737
11.960520209414,5.559003576690
11.962181008225,5.674365396280
11.964703164529,5.790686022028
11.966378431419,5.905915834800
11.966432358145,6.022893058275
11.965615068257,6.139920898991
11.967449006406,6.255883228894
11.970489221194,6.370529401275
11.973106049158,6.487353378919
11.973330280681,6.602438179210
11.974823485971,6.717220041913
11.979261119404,6.832697516207
11.985464932364,6.949529643685
11.992420992022,7.065635370490
12.000082710488,7.180727562940
12.009061801494,7.295785689426
12.016379457542,7.412115095581
12.022212429218,7.527004108017
12.027685519409,7.644286610851
12.033664918731,7.764049740037
12.040833968310,7.885838174197
12.047865171370,8.006879285736
12.057722406446,8.126469909650
12.063953420377,8.247346565816
12.067114955225,8.368242466159
12.071954016294,8.487636609411
12.075089423151,8.604517538123
12.080622551982,8.720390936474
12.087097775639,8.833490849043
12.092019181505,8.949413593617
12.095591902416,9.062091145582
12.099863433617,9.173785733671
12.101811381362,9.282725868160
12.102195769524,9.389158942707
12.102162226725,9.495632820780
12.100079102127,9.598765074586
12.097447244047,9.698404022145
12.094756001605,9.794431556294
12.091864460733,9.891242564017
12.091756947305,9.984000115363
12.092756651280,10.074168171161
12.093504999773,10.164580710977
12.092458781515,10.253296266279
12.090255659619,10.338256519111
12.086255828756,10.418727820921
12.084349456412,10.496529096327
12.083581759014,10.570919280235
12.081142753859,10.642591011755
12.080008355727,10.710710058536
12.078005709837,10.776802282985
12.073764098105,10.840211317930
12.070073114220,10.903876899971
12.067610264905,10.966179550210
12.066331172036,11.027782316797
12.065146162784,11.084153217906
12.063464175950,11.140586683813
12.060013142913,11.193999846378
12.054750533680,11.247376132968
12.048559694654,11.298110928298
12.042691512494,11.347583654005
12.037698418417,11.393201443967
12.031227125994,11.437701185344
12.023772993944,11.480064045923
12.019161873563,11.519376807088
12.013451636903,11.554491170290
12.007041151025,11.588251520307
12.002108570013,11.619168151413
11.998524918493,11.648240131763
11.995479410126,11.672637803460
11.991493231040,11.696808364984
11.988061916485,11.719533006036
11.985560672568,11.739291305161
11.983606090558,11.759437518796
11.982183999145,11.774918095423
11.980655612474,11.786062021680
11.978462335817,11.795916263143
11.976908471040,11.804361641650
11.973481966875,11.810872358193
11.969135481945,11.812506605290
11.963239314344,11.812073564446
11.953891171180,11.814232639212
11.940337579838,11.818949655222
11.924622883128,11.822014649676
11.905664935223,11.824158846328
11.885342794495,11.828923506894
11.861997189837,11.831094715193
11.837859022907,11.831135162446
11.810870639261,11.831355032727
11.783274739647,11.833841507875
11.754019413449,11.836285615280
11.723816105729,11.836857546573
11.693707846779,11.836237669923
11.660589733347,11.835129347369
11.624510939004,11.834318433758
11.586944150329,11.831389636725
11.546671968287,11.826180778727
11.504794726972,11.823376509529
11.462366687046,11.819731304434
11.415175853549,11.817047613343
11.366081062337,11.816668930967
11.314022848280,11.814671247154
11.259084147645,11.810978184111
11.204565787714,11.810560437447
11.148478680969,11.812178731587
11.089158422004,11.815761895194
11.025608354120,11.820013308007
10.960062950586,11.824677248776
10.890462759704,11.829038673487
10.821800461731,11.834693304978
10.752841931166,11.841675059230
10.679873167595,11.845878838090
10.604063452221,11.853067254712
10.525105132857,11.863062926874
10.443608477796,11.871918688131
10.356673084641,11.880306920780
10.269031002138,11.887595274452
10.177829169439,11.892992615248
10.085394585573,11.894869666794
9.988990019622,11.895852360516
9.893324977437,11.894803461907
9.796495416083,11.896753250573
9.697392454576,11.896327633116
9.593492026622,11.896379392633
9.489169785420,11.895634999434
9.386113948482,11.894249114548
9.278080240266,11.891207078895
9.168376396650,11.888738265307
9.055390835484,11.887732827312
8.937080254696,11.885510599077
8.816091480531,11.881913093349
8.694771222555,11.881499752062
8.574061328938,11.879971172516
8.454195224688,11.877834427554
8.336518313368,11.877416386633
8.218019435501,11.876563075235
8.100198454806,11.879175718080
7.980750936728,11.883701141717
7.860128046841,11.887708959792
7.737949091073,11.890986683863
7.615250563799,11.894313614224
7.491761809417,11.897567022755
7.370305603346,11.901362545441
7.247827999007,11.907036777555
7.129398573846,11.912888252779
7.011275668954,11.919415818943
6.893564746429,11.922951210203
6.774606306937,11.926142764035
6.654680870216,11.932329841616
6.533895356586,11.935562845770
6.413675899724,11.940544359065
6.296685705851,11.946142460708
6.179883196592,11.951348801864
6.062235136328,11.957896232132
5.945849512874,11.962676269957
5.827555347675,11.966407295966
5.710876366415,11.969251437493
5.593438636805,11.972097604100
5.474186874709,11.972916448921
5.352655533218,11.974146314503
5.230848378510,11.976302459047
5.108937131364,11.977378094829
4.986381844249,11.978595277494
4.864994295119,11.977214658450
4.742630482094,11.975981656458
4.620439629416,11.975863600626
4.496172399182,11.975165161431
4.372732113028,11.972437714272
4.247212280858,11.967121971820
4.123967932583,11.964988038669
4.003108677290,11.964415804615
3.883922409258,11.961908104239
3.765032452491,11.961804852725
3.646623731875,11.960869703554
3.530353778780,11.961401701220
3.410868018263,11.959939667209
3.290890674217,11.956322207645
3.169825911363,11.952204620351
3.050935047208,11.946313649853
2.932534623780,11.940611433629
2.814604241110,11.937053087325
2.700784403611,11.936499160447
2.589411755979,11.936401525538
2.482543863129,11.935477936602
2.377897127285,11.933103658129
2.278680001756,11.929655639972
2.179973668008,11.926551926920
2.082808354043,11.922553836270
1.989162235990,11.916928482313
1.895493110565,11.910709932009
1.803227894118,11.906397022730
1.713380380305,11.900833535423
1.625751358971,11.893972250885
1.539439474270,11.885525258520
1.454627999203,11.880323592914
1.372501182170,11.875588293059
1.291662415809,11.870828361690
1.215742708514,11.865747007941
1.144175791130,11.862477442179
1.077295778337,11.856924792332
1.010579672426,11.853896992040
0.948328043594,11.848648445993
0.886581848536,11.844366864557
0.824673957520,11.842165644841
0.767478580468,11.841295541090
0.711065239824,11.842148709276
0.656813848079,11.843935165399
0.602584191172,11.844488665253
0.553718787896,11.846278012521
0.506392024609,11.845685394489
0.462914447917,11.846038323063
0.420749370741,11.845817844085
0.382561684426,11.847865258143
0.346022071578,11.846966342036
0.311360206019,11.848661245674
0.277442007911,11.852210604031
0.245979730813,11.858732639068
0.214874634362,11.862983111766
0.185164892832,11.868986689986
0.158086975117,11.876511438709
0.134335939441,11.884940807720
0.114211345098,11.894760484097
0.096106196273,11.903756772357
0.083070069578,11.911431157395
0.070239939644,11.915906137786
0.058692785202,11.922466430930
0.048595934676,11.926919592610
0.043819918585,11.930317996417
0.043171038970,11.932204561120
0.047193425637,11.933109849566
0.053610102432,11.934398822081
0.058160006148,11.933880651679
0.062967204544,11.931376371407
0.067382621267,11.927459004775
0.071924764517,11.918377115839
0.079335216646,11.908451014130
0.088158833909,11.897573633392
0.098110892419,11.883748844456
0.108353100403,11.864576803119
0.120550754743,11.844730900853
0.131267409582,11.820161087328
0.140183361834,11.793421857708
0.148047789651,11.765505334751
0.153975054577,11.733024145863
0.158260061378,11.699217514243
0.160958850488,11.660648964999
0.165405207591,11.617389797996
0.168865589231,11.573659910206
0.169071256673,11.525703792272
0.170055630083,11.474332306220
0.169531896925,11.419154459345
0.172357574281,11.362190381244
0.177531703293,11.303939311996
0.185637678984,11.243283515799
0.193788492644,11.180739530141
0.199357098071,11.116449467022
0.204804312849,11.050264842004
0.208660091023,10.980488834255
0.211717313339,10.910113796912
0.214776951278,10.836602639541
0.215866295872,10.761549749968
0.216409144845,10.685286670775
0.214965756463,10.604231008935
0.212603332946,10.524100424133
0.211930566490,10.441983771876
0.212587311930,10.356346717115
0.212733168688,10.270670399006
0.213037330811,10.182566383035
0.214748579295,10.094121044360
0.213577305365,10.004632873790
0.210064738773,9.915363555634
0.206861778658,9.822103906589
0.203040228547,9.724162969100
0.199367392461,9.624714381368
0.195334657996,9.521205471385
0.191247723208,9.412893434673
0.187721928046,9.303599556896
0.180994259959,9.193830147336
0.175769104772,9.083391829060
0.172805656658,8.971910699836
0.172016781035,8.858386764042
0.171156346085,8.744683496211
0.171088963620,8.629298303628
0.169293289984,8.516165322073
0.165657658411,8.401342178951
0.162303625749,8.287972461915
0.159464971872,8.176379014348
0.154369566099,8.064467616609
0.146778571721,7.952820908850
0.140213226919,7.840324273070
0.133897215375,7.729740934947
0.127584622464,7.619347999069
0.124385892812,7.506590307715
0.120092748926,7.393757832430
0.116075820047,7.281949918789
0.111404000827,7.170412534653
0.106579623817,7.059950266003
0.104099252093,6.950138690783
0.102820100737,6.840310667832
0.102583528934,6.727714363051
0.101369280644,6.615756024280
0.097710674500,6.503299567274
0.095497218405,6.388740710999
0.090374484677,6.274657726842
0.083773100917,6.161407439446
0.077561896538,6.048613577579
0.072717903024,5.933187351534
0.070089109020,5.815681107905
0.069707622485,5.697136680364
0.067930012491,5.579533084953
0.065682415234,5.464162563074
0.063093970344,5.350878683981
0.061342125625,5.238802209552
0.057286113036,5.128777223935
0.054186973486,5.015644298673
0.053222655949,4.901637650591
0.050632209950,4.787930750231
0.049570377793,4.672719023343
0.050222773069,4.557949827735
0.052552078833,4.443034339366
0.055393409800,4.329199023799
0.056072748170,4.212844915310
0.057345902677,4.094015896595
0.059655191172,3.974531054028
0.061689934721,3.857167386099
0.061421769411,3.740933326985
0.059371785430,3.621935208599
0.058635214399,3.499285051046
0.056823744010,3.374414877555
0.057463982013,3.250765466483
0.056901095138,3.124993466498
0.055927025729,3.003671447429
0.053874240406,2.882727835161
0.053611566665,2.765825308937
0.053568376127,2.648136978490
0.051463305653,2.533049712733
0.049377505331,2.419112461210
0.046293311621,2.310018077823
0.041405052252,2.202698686139
0.036214475680,2.095320828213
0.032429026413,1.992395217454
0.027122323721,1.890180076750
0.019915718900,1.790860968194
0.014197913245,1.695538140597
0.007376185186,1.603447125462
0.001875816492,1.514017595745
-0.002422048193,1.426195777361
-0.008487082055,1.339650154063
-0.014961909952,1.256314121975
-0.018022601113,1.176003460087
-0.019792081961,1.099630730158
-0.019267931037,1.024500004488
-0.021083049076,0.951795943936
-0.020330067945,0.880247038384
-0.019179618719,0.809570955289
-0.015543755030,0.740183034721
-0.011042479035,0.672768081528
-0.005448774909,0.609368565951
-0.001407590210,0.550138618407
0.001233967138,0.495034475867
0.004478108398,0.442854149804
0.006807821827,0.391405213508
0.007917302959,0.345044470895
0.008172736663,0.300409785980
0.010590055545,0.258371390792
0.011541518933,0.221798594939
0.010966120932,0.189597521803
0.008716490194,0.161332369999
0.004750790121,0.135881475512
0.003357276665,0.112907473449
0.002787853564,0.091656939448
0.001630489427,0.075463846512
0.001100267730,0.064296401857
-0.002132053204,0.055546817873
-0.008537567749,0.048432483099
-0.013231320531,0.046333012423
-0.017894448032,0.047933362030
-0.019301540521,0.049354568504
-0.022569275894,0.054523849189
-0.027281573766,0.063060959673


==> figures/traj_tracking_small/generate txt files/x_lqr.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.014677155134,0.322908830712
0.031627182940,0.323943157788
0.050363607981,0.324428219999
0.070897698729,0.324389302120
0.093241119697,0.323851299630
0.117405894653,0.322838698723
0.143404371027,0.321375557888
0.171249185501,0.319485491038
0.200953230785,0.317191652110
0.232529623577,0.314516721117
0.265991673684,0.311482891583
0.301352854324,0.308111859335
0.338626773569,0.304424812583
0.377827146940,0.300442423266
0.418967771140,0.296184839600
0.462062498893,0.291671679781
0.507125214902,0.286922026821
0.554169812892,0.281954424440
0.603210173726,0.276786873993
0.654260144579,0.271436832379
0.707333519153,0.265921210889
0.762444018910,0.260256374953
0.819605275310,0.254458144739
0.878830813022,0.248541796569
0.940134034103,0.242522065103
1.003528203114,0.236413146263
1.069026433153,0.230228700841
1.136641672785,0.223981858774
1.206386693846,0.217685224025
1.278274080093,0.211350880049
1.352316216690,0.204990395807
1.428525280494,0.198614832288
1.506913231127,0.192234749500
1.587491802799,0.185860213911
1.670272496876,0.179500806300
1.755266575155,0.173165629976
1.842485053826,0.166863319356
1.931938698104,0.160602048855
2.023638017500,0.154389542066
2.117593261711,0.148233081198
2.213814417109,0.142139516757
2.312311203797,0.136115277424
2.413093073223,0.130166380121
2.516169206319,0.124298440241
2.621548512139,0.118516682003
2.729239626996,0.112825948928
2.839250914049,0.107230714400
2.951590463333,0.101735092309
3.066266092218,0.096342847729
3.183285346253,0.091057407642
3.300255500404,0.085881871671
3.417183560642,0.080819022806
3.534076265873,0.075871338118
3.650940090195,0.071040999429
3.767781245443,0.066329903942
3.884605684036,0.061739674798
4.001419102076,0.057271671562
4.118226942701,0.052927000613
4.235034399672,0.048706525438
4.351846421168,0.044610876814
4.468667713790,0.040640462857
4.585502746741,0.036795478950
4.702355756175,0.033075917525
4.819230749704,0.029481577691
4.936131511041,0.026012074710
5.053061604767,0.022666849302
5.170024381217,0.019445176785
5.287022981458,0.016346176030
5.404060342358,0.013368818242
5.521139201729,0.010511935543
5.638262103537,0.007774229367
5.755431403155,0.005154278666
5.872649272671,0.002650547902
5.989917706220,0.000261394850
6.107238525333,-0.002014921810
6.224613384315,-0.004180235111
6.342043775609,-0.006236462616
6.459531035165,-0.008185599453
6.577076347796,-0.010029711560
6.694680752511,-0.011770929134
6.812345147820,-0.013411440298
6.930070297009,-0.014953484978
7.047856833367,-0.016399348984
7.165705265371,-0.017751358312
7.283615981818,-0.019011873641
7.401589256896,-0.020183285049
7.519625255191,-0.021268006925
7.637724036630,-0.022268473090
7.755885561350,-0.023187132119
7.874109694487,-0.024026442855
7.992396210888,-0.024788870133
8.110744799736,-0.025476880684
8.229155069095,-0.026092939240
8.347626550357,-0.026639504817
8.466158702599,-0.027119027196
8.584750916848,-0.027533943572
8.703402520245,-0.027886675388
8.822112780113,-0.028179625346
8.940880907923,-0.028415174581
9.059706063161,-0.028595680005
9.176187357087,-0.028723471823
9.290323856394,-0.028800851190
9.402114586763,-0.028830088045
9.511558536310,-0.028813419077
9.618654658932,-0.028753045850
9.723401877537,-0.028651133070
9.825799087186,-0.028509806987
9.925845158111,-0.028331153934
10.023538938640,-0.028117218999
10.118879258015,-0.027870004820
10.211864929101,-0.027591470507
10.302494750998,-0.027283530676
10.390767511545,-0.026948054605
10.476681989732,-0.026586865495
10.560236957996,-0.026201739836
10.641431184435,-0.025794406884
10.720263434911,-0.025366548223
10.796732475064,-0.024919797429
10.870837072229,-0.024455739827
10.942575997258,-0.023975912326
11.011948026251,-0.023481803340
11.078951942198,-0.022974852792
11.143586536534,-0.022456452184
11.205850610600,-0.021927944748
11.265742977028,-0.021390625656
11.323262461040,-0.020845742299
11.378407901662,-0.020294494625
11.431178152867,-0.019738035537
11.481572084631,-0.019177471340
11.529588583925,-0.018613862241
11.575226555624,-0.018048222900
11.618484923352,-0.017481523018
11.659362630253,-0.016914687973
11.697858639701,-0.016348599490
11.733971935940,-0.015784096350
11.767701524663,-0.015221975132
11.799046433533,-0.014662990977
11.828005712641,-0.014107858392
11.854578434909,-0.013557252070
11.878763696443,-0.013011807737
11.900560616827,-0.012472123013
11.919968339371,-0.011938758301
11.936986031310,-0.011412237681
11.951612883953,-0.010893049824
11.963848112795,-0.010381648918
11.973690957578,-0.009878455595
11.981140682319,-0.009383857880
11.986196575295,-0.008898212130
11.988857948989,-0.008421843989
11.989124140011,-0.007955049339
11.989394508972,-0.005098095255
11.989668440339,0.000148779044
11.989945342252,0.007785361242
11.990224646314,0.017811464979
11.990505807364,0.030226928909
11.990788303209,0.045031615765
11.991071634346,0.062225411428
11.991355323659,0.081808224006
11.991638916091,0.103779982922
11.991921978305,0.128140638014
11.992204098320,0.154890158646
11.992484885139,0.184028532825
11.992763968354,0.215555766342
11.993040997746,0.249471881916
11.993315642865,0.285776918357
11.993587592608,0.324470929745
11.993856554778,0.365553984622
11.994122255641,0.409026165200
11.994384439474,0.454887566587
11.994642868105,0.503138296029
11.994897320450,0.553778472168
11.995147592046,0.606808224320
11.995393494573,0.662227691767
11.995634855388,0.720037023073
11.995871517041,0.780236375412
11.996103336804,0.842825913920
11.996330186188,0.907805811057
11.996551950472,0.975176246001
11.996768528223,1.044937404047
11.996979830827,1.117089476033
11.997185782015,1.191632657783
11.997386317395,1.268567149569
11.997581383994,1.347893155588
11.997770939791,1.429610883465
11.997954953269,1.513720543764
11.998133402963,1.600222349529
11.998306277017,1.689116515836
11.998473572746,1.780403259363
11.998635296207,1.874082797979
11.998791461776,1.970155350355
11.998942091729,2.068621135585
11.999087215833,2.169480372827
11.999226870950,2.272733280966
11.999361100638,2.378380078283
11.999489954767,2.486420982150
11.999613489148,2.596856208739
11.999731765158,2.709685972741
11.999844849387,2.824910487107
11.999952813286,2.942529962801
12.000055732825,3.062544608569
12.000153688165,3.182554630722
12.000246763331,3.302560232931
12.000335045903,3.422561616041
12.000418626711,3.542558977889
12.000497599539,3.662552513148
12.000572060842,3.782542413173
12.000642109472,3.902528865860
12.000707846408,4.022512055526
12.000769374500,4.142492162788
12.000826798225,4.262469364464
12.000880223445,4.382443833478
12.000929757178,4.502415738775
12.000975507382,4.622385245256
12.001017582736,4.742352513705
12.001056092447,4.862317700747
12.001091146050,4.982280958792
12.001122853226,5.102242436009
12.001151323623,5.222202276293
12.001176666692,5.342160619245
12.001198991527,5.462117600163
12.001218406710,5.582073350035
12.001235020169,5.702027995542
12.001248939045,5.821981659066
12.001260269560,5.941934458704
12.001269116900,6.061886508289
12.001275585099,6.181837917419
12.001279776934,6.301788791486
12.001281793826,6.421739231709
12.001281735747,6.541689335186
12.001279701137,6.661639194927
12.001275786818,6.781588899912
12.001270087930,6.901538535144
12.001262697858,7.021488181704
12.001253708170,7.141437916810
12.001243208568,7.261387813887
12.001231286831,7.381337942627
12.001218028774,7.501288369062
12.001203518210,7.621239155636
12.001187836912,7.741190361274
12.001171064584,7.861142041464
12.001153278840,7.981094248330
12.001134555178,8.101047030711
12.001114966966,8.221000434244
12.001094585431,8.340954501443
12.001073479648,8.460909271782
12.001051716536,8.580864781780
12.001029360859,8.700821065080
12.001006475224,8.820778152539
12.000983120092,8.940736072307
12.000959353779,9.060694849916
12.000935232477,9.178254508363
12.000910810258,9.293415068196
12.000886139100,9.406176547594
12.000861268899,9.516538962457
12.000836247494,9.624502326487
12.000811120690,9.730066651269
12.000785932286,9.833231946356
12.000760724096,9.933998219350
12.000735535986,10.032365475983
12.000710405900,10.128333720195
12.000685369894,10.221902954217
12.000660462170,10.313073178642
12.000635715112,10.401844392509
12.000611159318,10.488216593372
12.000586823643,10.572189777378
12.000562735234,10.653763939339
12.000538919569,10.732939072801
12.000515400496,10.809715170117
12.000492200277,10.884092222513
12.000469339626,10.956070220159
12.000446837749,11.025649152227
12.000424712389,11.092829006961
12.000402979868,11.157609771739
12.000381655124,11.219991433130
12.000360751761,11.279973976956
12.000340282086,11.337557388347
12.000320257152,11.392741651800
12.000300686803,11.445526751229
12.000281579714,11.495912670022
12.000262943432,11.543899391086
12.000244784422,11.589486896902
12.000227108103,11.632675169569
12.000209918893,11.673464190849
12.000193220249,11.711853942212
12.000177014705,11.747844404882
12.000161303914,11.781435559872
12.000146088687,11.812627388025
12.000131369031,11.841419870056
12.000117144188,11.867812986581
12.000103412672,11.891806718156
12.000090172304,11.913401045309
12.000077420251,11.932595948572
12.000065153060,11.949391408508
12.000053366694,11.963787405744
12.000042056562,11.975783920994
12.000031217559,11.985380935087
12.000020844091,11.992578428990
12.000010930112,11.997376383830
12.000001469153,11.999774780919
11.999992454352,11.999773601771
11.997583878483,11.999772828120
11.992775733984,11.999772441943
11.985568012987,11.999772425469
11.975960707342,11.999772761202
11.963953808642,11.999773431930
11.949547308255,11.999774420738
11.932741197337,11.999775711023
11.913535466867,11.999777286505
11.891930107660,11.999779131231
11.867925110396,11.999781229592
11.841520465636,11.999783566327
11.812716163846,11.999786126527
11.781512195411,11.999788895648
11.747908550661,11.999791859512
11.711905219881,11.999795004311
11.673502193333,11.999798316614
11.632699461272,11.999801783365
11.589497013958,11.999805391891
11.543894841673,11.999809129900
11.495892934738,11.999812985482
11.445491283520,11.999816947111
11.392689878447,11.999821003643
11.337488710024,11.999825144316
11.279887768838,11.999829358746
11.219887045571,11.999833636931
11.157486531012,11.999837969242
11.092686216064,11.999842346423
11.025486091751,11.999846759589
10.955886149230,11.999851200219
10.883886379795,11.999855660154
10.809486774887,11.999860131591
10.732687326097,11.999864607081
10.653488025175,11.999869079521
10.571888864032,11.999873542148
10.487889834748,11.999877988537
10.401490929575,11.999882412590
10.312692140938,11.999886808535
10.221493461444,11.999891170916
10.127894883880,11.999895494587
10.031896401219,11.999899774706
9.933498006619,11.999904006728
9.832699693428,11.999908186397
9.729501455182,11.999912309741
9.623903285608,11.999916373061
9.515905178624,11.999920372929
9.405507128342,11.999924306175
9.292709129062,11.999928169882
9.177511175278,11.999931961381
9.059913261674,11.999935678238
8.939915383122,11.999939318253
8.819917534687,11.999942879446
8.699919711617,11.999946360054
8.579921909349,11.999949758522
8.459924123504,11.999953073494
8.339926349883,11.999956303810
8.219928584469,11.999959448494
8.099930823423,11.999962506747
7.979933063079,11.999965477945
7.859935299947,11.999968361625
7.739937530705,11.999971157482
7.619939752196,11.999973865362
7.499941961430,11.999976485252
7.379944155576,11.999979017278
7.259946331961,11.999981461694
7.139948488066,11.999983818878
7.019950621523,11.999986089325
6.899952730110,11.999988273639
6.779954811751,11.999990372530
6.659956864508,11.999992386805
6.539958886580,11.999994317366
6.419960876299,11.999996165197
6.299962832126,11.999997931368
6.179964752647,11.999999617021
6.059966636569,12.000001223369
5.939968482719,12.000002751692
5.819970290035,12.000004203326
5.699972057568,12.000005579666
5.579973784474,12.000006882154
5.459975470010,12.000008112280
5.339977113537,12.000009271573
5.219978714506,12.000010361602
5.099980272462,12.000011383965
4.979981787039,12.000012340291
4.859983257953,12.000013232234
4.739984685003,12.000014061467
4.619986068065,12.000014829683
4.499987407086,12.000015538587
4.379988702087,12.000016189895
4.259989953155,12.000016785332
4.139991160440,12.000017326627
4.019992324153,12.000017815509
3.899993444562,12.000018253709
3.779994521989,12.000018642951
3.659995556808,12.000018984955
3.539996549440,12.000019281432
3.419997500353,12.000019534081
3.299998410055,12.000019744591
3.179999279094,12.000019914633
3.060000108056,12.000020045863
2.940000897560,12.000020139918
2.822401648258,12.000020198414
2.707202360829,12.000020222947
2.594403035981,12.000020215088
2.484003674443,12.000020176385
2.376004276970,12.000020108360
2.270404844334,12.000020012507
2.167205377326,12.000019890294
2.066405876752,12.000019743158
1.968006343430,12.000019572509
1.872006778194,12.000019379723
1.778407181884,12.000019166148
1.687207555350,12.000018933100
1.598407899447,12.000018681860
1.512008215036,12.000018413680
1.428008502981,12.000018129776
1.346408764148,12.000017831332
1.267208999402,12.000017519497
1.190409209609,12.000017195390
1.116009395631,12.000016860090
1.044009558327,12.000016514647
0.974409698551,12.000016160075
0.907209817152,12.000015797354
0.842409914972,12.000015427431
0.780009992845,12.000015051217
0.720010051595,12.000014669593
0.662410092039,12.000014283404
0.607210114982,12.000013893462
0.554410121218,12.000013500549
0.504010111528,12.000013105410
0.456010086683,12.000012708762
0.410410047440,12.000012311290
0.367209994542,12.000011913645
0.326409928716,12.000011516450
0.288009850679,12.000011120298
0.252009761129,12.000010725749
0.218409660750,12.000010333339
0.187209550210,12.000009943571
0.158409430162,12.000009556922
0.132009301242,12.000009173841
0.108009164069,12.000008794750
0.086409019246,12.000008420047
0.067208867360,12.000008050101
0.050408708979,12.000007685259
0.036008544657,12.000007325841
0.024008374929,12.000006972147
0.014408200312,12.000006624450
0.007208021309,12.000006283003
0.002407838404,12.000005948038
0.000007652063,12.000005619764
0.000007462738,12.000005298371
0.000007270863,11.997604984030
0.000007076854,11.992804676892
0.000006881112,11.985604377088
0.000006684022,11.976004084736
0.000006485952,11.964003799933
0.000006287255,11.949603522760
0.000006088266,11.932803253285
0.000005889307,11.913602991559
0.000005690684,11.892002737618
0.000005492687,11.868002491486
0.000005295594,11.841602253173
0.000005099664,11.812802022675
0.000004905146,11.781601799980
0.000004712273,11.748001585059
0.000004521265,11.712001377878
0.000004332328,11.673601178389
0.000004145656,11.632800986536
0.000003961431,11.589600802252
0.000003779820,11.544000625465
0.000003600979,11.496000456091
0.000003425055,11.445600294040
0.000003252180,11.392800139216
0.000003082477,11.337599991515
0.000002916058,11.279999850829
0.000002753023,11.219999717040
0.000002593464,11.157599590030
0.000002437463,11.092799469673
0.000002285093,11.025599355840
0.000002136415,10.955999248396
0.000001991486,10.883999147206
0.000001850350,10.809599052129
0.000001713047,10.732798963022
0.000001579606,10.653598879740
0.000001450050,10.571998802135
0.000001324396,10.487998730059
0.000001202653,10.401598663359
0.000001084823,10.312798601885
0.000000970902,10.221598545484
0.000000860882,10.127998494002
0.000000754747,10.031998447286
0.000000652477,9.933598405182
0.000000554046,9.832798367536
0.000000459426,9.729598334195
0.000000368581,9.623998305007
0.000000281473,9.515998279820
0.000000198058,9.405598258483
0.000000118292,9.292798240847
0.000000042123,9.177598226763
-0.000000030500,9.059998216085
-0.000000099634,8.939998208668
-0.000000165338,8.819998204368
-0.000000227672,8.699998203046
-0.000000286700,8.579998204560
-0.000000342487,8.459998208776
-0.000000395101,8.339998215558
-0.000000444612,8.219998224774
-0.000000491089,8.099998236294
-0.000000534605,7.979998249992
-0.000000575233,7.859998265743
-0.000000613046,7.739998283426
-0.000000648121,7.619998302921
-0.000000680533,7.499998324113
-0.000000710357,7.379998346889
-0.000000737671,7.259998371137
-0.000000762551,7.139998396752
-0.000000785075,7.019998423629
-0.000000805318,6.899998451665
-0.000000823359,6.779998480764
-0.000000839272,6.659998510830
-0.000000853136,6.539998541770
-0.000000865025,6.419998573496
-0.000000875015,6.299998605921
-0.000000883180,6.179998638961
-0.000000889594,6.059998672538
-0.000000894330,5.939998706572
-0.000000897461,5.819998740991
-0.000000899058,5.699998775723
-0.000000899191,5.579998810699
-0.000000897928,5.459998845854
-0.000000895339,5.339998881125
-0.000000891491,5.219998916452
-0.000000886447,5.099998951778
-0.000000880274,4.979998987048
-0.000000873035,4.859999022211
-0.000000864790,4.739999057217
-0.000000855601,4.619999092019
-0.000000845526,4.499999126574
-0.000000834622,4.379999160840
-0.000000822947,4.259999194778
-0.000000810554,4.139999228351
-0.000000797497,4.019999261524
-0.000000783828,3.899999294265
-0.000000769596,3.779999326544
-0.000000754850,3.659999358333
-0.000000739637,3.539999389606
-0.000000724003,3.419999420340
-0.000000707992,3.299999450512
-0.000000691647,3.179999480102
-0.000000675008,3.059999509093
-0.000000658116,2.939999537467
-0.000000641008,2.822399565212
-0.000000623721,2.707199592312
-0.000000606290,2.594399618758
-0.000000588749,2.483999644538
-0.000000571131,2.375999669646
-0.000000553465,2.270399694074
-0.000000535783,2.167199717816
-0.000000518110,2.066399740869
-0.000000500476,1.967999763230
-0.000000482904,1.871999784896
-0.000000465420,1.778399805867
-0.000000448046,1.687199826145
-0.000000430803,1.598399845729
-0.000000413712,1.511999864624
-0.000000396792,1.427999882832
-0.000000380062,1.346399900358
-0.000000363538,1.267199917207
-0.000000347235,1.190399933385
-0.000000331169,1.115999948900
-0.000000315353,1.043999963758
-0.000000299800,0.974399977967
-0.000000284521,0.907199991538
-0.000000269527,0.842400004478
-0.000000254827,0.780000016798
-0.000000240431,0.720000028508
-0.000000226345,0.662400039619
-0.000000212578,0.607200050142
-0.000000199135,0.554400060089
-0.000000186022,0.504000069472
-0.000000173243,0.456000078302
-0.000000160802,0.410400086593
-0.000000148702,0.367200094358
-0.000000136946,0.326400101609
-0.000000125536,0.288000108359
-0.000000114473,0.252000114622
-0.000000103758,0.218400120411
-0.000000093390,0.187200125740
-0.000000083369,0.158400130622
-0.000000073695,0.132000135071
-0.000000064365,0.108000139100
-0.000000055379,0.086400142724
-0.000000046732,0.067200145955
-0.000000038423,0.050400148808
-0.000000030449,0.036000151296
-0.000000022806,0.024000153433
-0.000000015490,0.014400155231
-0.000000008496,0.007200156704
-0.000000001821,0.002400157866
0.000000004540,0.000000158728


==> figures/traj_tracking_small/generate txt files/x_lqr_noise.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.013883656988,0.322157688020
0.031774714136,0.321593208114
0.052895053571,0.322866586212
0.074628399157,0.323064268081
0.100297299931,0.323155986996
0.127345693561,0.319325906202
0.153556639459,0.315542079929
0.180208537110,0.312867264140
0.212218789979,0.308593402827
0.245986726702,0.305587947355
0.282207017385,0.301745666734
0.321368633952,0.299127293366
0.362705821306,0.297797117824
0.404581798040,0.294694586268
0.447254032851,0.289584062804
0.493391396728,0.282038337001
0.540254825123,0.276828555842
0.585344252389,0.271738641961
0.631066335818,0.264739000579
0.678750291596,0.259212595691
0.729132164722,0.255470529188
0.782562352502,0.252856927941
0.835777171904,0.249535887737
0.890401580493,0.243917052767
0.945839942425,0.238570665135
1.002878893778,0.233975603496
1.065616702364,0.229564513529
1.133474742920,0.226883133203
1.202440810352,0.223667093249
1.273807745608,0.216595269402
1.344647530020,0.208256023189
1.417776409333,0.200615087587
1.492300498896,0.193231070163
1.568268694755,0.187822471527
1.647998884712,0.182220245161
1.729346453586,0.174490943294
1.813506597665,0.168288155070
1.897666944031,0.160386459885
1.986584728669,0.152203580506
2.080852701721,0.142860230452
2.179188533359,0.135757121692
2.278574950720,0.126591297983
2.379736724815,0.116661285899
2.485722827183,0.107394576924
2.593707685119,0.099273872641
2.706928577596,0.092137219248
2.821462946968,0.084186836613
2.935856874541,0.076513118290
3.051741641536,0.069419466490
3.171086365065,0.062225436309
3.287278278031,0.055834484706
3.402400166811,0.051484043468
3.516547166026,0.046707076505
3.629865819328,0.042276890843
3.742276596191,0.038800939974
3.853810108723,0.035755031891
3.966678479146,0.029945489932
4.079089051604,0.022811509499
4.189186483945,0.016007070240
4.297272170172,0.009660530391
4.403222512895,0.001629661652
4.509144499075,-0.006378945272
4.616961106402,-0.012286594533
4.725972411318,-0.014404116282
4.835158505101,-0.015394298954
4.946817944981,-0.014836737305
5.058469957397,-0.017012876622
5.169452318439,-0.016730470252
5.284464059344,-0.015383036615
5.397587736269,-0.014122570257
5.511465237388,-0.012592295971
5.623755868607,-0.009277115571
5.737232516568,-0.007193090681
5.851581918331,-0.006754726966
5.968167825822,-0.006119776557
6.083236017858,-0.004882608383
6.198140115767,-0.001833129046
6.313294774784,0.004509364569
6.428017204955,0.010510660454
6.541850620744,0.016760565139
6.655529140509,0.022966872417
6.769471164221,0.027704109565
6.886019738840,0.032951443401
7.004337586028,0.039121188821
7.122993579104,0.044533098270
7.240244268795,0.051068296298
7.358974989871,0.056702862225
7.476258456059,0.062504595992
7.593046169692,0.070706392187
7.707327913446,0.080754509179
7.822874407701,0.092265537809
7.936371396595,0.101855001053
8.048820159363,0.108090429978
8.160507316899,0.114532757051
8.274554826979,0.120352225677
8.386614905633,0.123069192615
8.499145153246,0.123293038596
8.612085667354,0.120168934857
8.725574529198,0.118893343190
8.840282329781,0.115486006766
8.950852737706,0.109743019142
9.060073898695,0.106121243269
9.169869218889,0.100608351131
9.280457529363,0.093162484672
9.388768141064,0.084287481284
9.494378763584,0.073150252167
9.598701173591,0.061144286116
9.704219984846,0.048854358811
9.809033817450,0.036644383366
9.910320770597,0.025689388405
10.007151662935,0.014094763188
10.099952528245,0.002592032476
10.191340921638,-0.007826118250
10.279928100868,-0.018632444122
10.368281301244,-0.030193412409
10.455181919820,-0.041999950948
10.538576689216,-0.051963263303
10.619146176802,-0.062754046252
10.694885126221,-0.072055669156
10.770129020612,-0.080540038974
10.842740913177,-0.087362697020
10.912309771463,-0.095586348200
10.979788089584,-0.104158189183
11.044792294231,-0.115672517677
11.106224269414,-0.127781830118
11.162907638761,-0.136746078409
11.217848843384,-0.147593307231
11.271846778378,-0.158147779475
11.324238913404,-0.170578056190
11.374566085538,-0.185142612513
11.420615472627,-0.199648387239
11.463871889793,-0.215501724560
11.506547232020,-0.228543839339
11.544045803556,-0.239617892141
11.577059342687,-0.248080458685
11.608465424142,-0.254415898180
11.637738505943,-0.258811621905
11.665843720303,-0.263699646931
11.692311055664,-0.266379051456
11.719034822753,-0.268383269638
11.744468690210,-0.268153565153
11.767017280527,-0.266884620363
11.788254513417,-0.268108652835
11.806489804432,-0.266148672231
11.821494486761,-0.265592953559
11.835666800429,-0.265747338621
11.849502482935,-0.265691436100
11.861946461276,-0.266111708215
11.873367308138,-0.268570407944
11.883214513948,-0.271696060795
11.893223277945,-0.270451785189
11.902048972547,-0.268054804705
11.911738807627,-0.261401821963
11.923704649505,-0.251123887449
11.934339626033,-0.237668275342
11.944663016835,-0.218273669035
11.955138731577,-0.192995362194
11.963150141540,-0.167952408681
11.970979695645,-0.139852547389
11.975376921237,-0.111218884974
11.978798310590,-0.079381088304
11.981733602995,-0.046300630450
11.983884891975,-0.012185971711
11.986465804074,0.027955565468
11.987526899884,0.071729087242
11.990630481557,0.118310231787
11.993935367212,0.166320381593
11.996419565827,0.217075107466
12.000050955458,0.271431396991
12.004299560370,0.328115444960
12.009733336688,0.388991671476
12.012526998407,0.453570707235
12.015432755391,0.521228094437
12.017833513403,0.593065930973
12.021765611033,0.665595814790
12.026994877047,0.736957843632
12.030030325266,0.807600781321
12.032708160887,0.878799372200
12.034968043612,0.953707374515
12.039144102466,1.032967629873
12.040881657062,1.113191485018
12.042668306994,1.197919592016
12.041823003574,1.285869358818
12.039215078576,1.373982170933
12.036490440801,1.461237228827
12.032128356191,1.549774045227
12.029500790726,1.640425332782
12.026922456432,1.731897120464
12.026900969046,1.825379611025
12.024851865667,1.923161314585
12.024812099181,2.022525143160
12.027397408754,2.126449003593
12.028922580569,2.231937324922
12.031772361096,2.341173619922
12.030869252811,2.452173193332
12.027317079908,2.565553562661
12.023445757815,2.682411852774
12.018168962467,2.800575825946
12.013640500073,2.921822491757
12.007224705026,3.045624985461
12.002183913828,3.169147340307
11.998554935138,3.292286662759
11.995753757400,3.415100159833
11.992631967113,3.538440706017
11.991505204046,3.662614061735
11.990290646875,3.784432774891
11.985897816058,3.905654874395
11.981556619275,4.024749719088
11.976915125575,4.143563508478
11.973043221801,4.263627109155
11.967539686791,4.384781168983
11.962339833973,4.506602061140
11.958564065391,4.629942983215
11.954585064801,4.750905560784
11.952511115290,4.870945847778
11.953168232672,4.988959921317
11.953816868798,5.104013871954
11.953537420479,5.217371044363
11.956520507942,5.331122118389
11.959899338763,5.445465173909
11.960514952529,5.559009614948
11.962175777710,5.674370667165
11.964697963221,5.790690500940
11.966373279088,5.905919490420
11.966427215929,6.022896020693
11.965610003175,6.139923149294
11.967444113579,6.255884789031
11.970484552967,6.370530148336
11.973101525001,6.487353460565
11.973325807493,6.602437525306
11.974819147930,6.717218672535
11.979256983696,6.832695508534
11.985461082446,6.949527068905
11.992417500509,7.065632186256
12.000079594261,7.180723702991
12.009059132076,7.295781183368
12.016377083543,7.412110008331
12.022210258487,7.526998478366
12.027683555368,7.644280547365
12.033663204735,7.764043413037
12.040832558737,7.885831719983
12.047864100181,8.006872704563
12.057721809028,8.126463157367
12.063953116259,8.247339706129
12.067114824662,8.368235593274
12.071954082366,8.487629690008
12.075089572575,8.604510485362
12.080622895532,8.720383699113
12.087098332164,8.833483296171
12.092019879179,8.949405862712
12.095592603140,9.062083216654
12.099864237750,9.173777779381
12.101812107389,9.282717926329
12.102196285046,9.389150980661
12.102162542651,9.495624977537
12.100079034257,9.598757309915
12.097446708828,9.698396256838
12.094755050240,9.794423775823
12.091863019014,9.891234965725
12.091755110015,9.983992620304
12.092754467419,10.074160881594
12.093502514476,10.164573816732
12.092455950170,10.253289844179
12.090252508586,10.338250545132
12.086252245118,10.418722253724
12.084345562058,10.496524027125
12.083577594780,10.570914625499
12.081138199900,10.642586839447
12.080003481506,10.710706377814
12.078000438848,10.776799111664
12.073758349733,10.840208664801
12.070066917439,10.903874982757
12.067603688312,10.966178431305
12.066324209164,11.027782080623
12.065138858265,11.084153676104
12.063456535793,11.140587906582
12.060005160113,11.194001730732
12.054742070567,11.247378776541
12.048550744250,11.298114207429
12.042682059050,11.347587583489
12.037688485809,11.393206002588
12.031216615169,11.437706446366
12.023761943753,11.480069925069
12.019150427088,11.519383331991
12.013439850650,11.554498279053
12.007029006205,11.588259163449
12.002096094242,11.619176339914
11.998512148848,11.648248921044
11.995466440639,11.672647015463
11.991480112439,11.696818049088
11.988048725192,11.719543185478
11.985547483422,11.739301858048
11.983592926715,11.759448565820
11.982170833647,11.774929523058
11.980642387233,11.786073715276
11.978449009093,11.795928209501
11.976894998662,11.804373843817
11.973468300630,11.810884841831
11.969121555724,11.812519294088
11.963225060327,11.812086392725
11.953876519106,11.814245730082
11.940322456984,11.818963105117
11.924607368516,11.822028446707
11.905649028624,11.824172889550
11.885326596740,11.828937950040
11.861980701035,11.831109400430
11.837842377902,11.831149917925
11.810853766356,11.831369889975
11.783257787033,11.833856610604
11.754002565718,11.836300919576
11.723799531437,11.836872986849
11.693691700264,11.836253200172
11.660573913350,11.835144935996
11.624495461230,11.834334162215
11.586929040838,11.831405400313
11.546657299781,11.826196458750
11.504780563898,11.823392320636
11.462353071682,11.819747262242
11.415162635864,11.817063709109
11.366068327126,11.816685305352
11.314010543260,11.814687785270
11.259072246773,11.810994720146
11.204554418556,11.810577117413
11.148467848666,11.812195668420
11.089148155569,11.815779111848
11.025598588096,11.820030785468
10.960053730061,11.824694888601
10.890454002191,11.829056532145
10.821792306633,11.834711474406
10.752834426943,11.841693565824
10.679866215687,11.845897489269
10.604057102882,11.853086196842
10.525099348072,11.863082278456
10.443603214086,11.871938302024
10.356668242736,11.880326799286
10.269026633671,11.887615356067
10.177825276409,11.893012739722
10.085391222562,11.894889621362
9.988987159136,11.895872091035
9.893322776328,11.894822850183
9.796493979397,11.896772469322
9.697391771557,11.896346567876
9.593491900289,11.896398030620
9.489170295027,11.895653376362
9.386115226028,11.894267198671
9.278082196726,11.891224748312
9.168379052080,11.888755574296
9.055394062083,11.887749900154
8.937083886463,11.885527423596
8.816095485428,11.881929625118
8.694775559581,11.881516125524
8.574066006277,11.879987337538
8.454200237615,11.877850320250
8.336523818457,11.877432064198
8.218025358564,11.876578497439
8.100204818740,11.879191009221
7.980757664932,11.883716334851
7.860134986005,11.887724051433
7.737956123913,11.891001569037
7.615257613494,11.894328249686
7.491768823369,11.897581504248
7.370312763242,11.901376919474
7.247835286180,11.907051185730
7.129406197553,11.912902688797
7.011283705587,11.919430300905
6.893573198755,11.922965538464
6.774615015542,11.926156935203
6.654689842148,11.932343990684
6.533904531860,11.935576883400
6.413685286182,11.940558384615
6.296695400454,11.946156520619
6.179893305645,11.951362908933
6.062245709225,11.957910428160
5.945860638088,11.962690473035
5.827566841249,11.966421433721
5.710888367392,11.969265491568
5.593451005722,11.972111525293
5.474199583364,11.972930115269
5.352668487266,11.974159703906
5.230861523351,11.976315711690
5.108950388609,11.977391139975
4.986395150910,11.978608128666
4.865007733620,11.977227159767
4.742644002417,11.975993749514
4.620453234743,11.975875300535
4.496185966255,11.975176404559
4.372745611921,11.972448410101
4.247225628255,11.967132035713
4.123981244099,11.964997617567
4.003122131067,11.964425022319
3.883936041218,11.961916806604
3.765046221461,11.961813178765
3.646637647462,11.960877513542
3.530367887511,11.961409016680
3.410882163142,11.959946402808
3.290904768693,11.956328248373
3.169839913677,11.952210017381
3.050948989157,11.946318370728
2.932548590719,11.940615515894
2.814618264309,11.937056614765
2.700798536391,11.936502339455
2.589425998708,11.936404313431
2.482558346621,11.935480345736
2.377911788363,11.933105549812
2.278694999632,11.929656999524
2.179988988966,11.926552752446
2.082823979182,11.922554131029
1.989178267231,11.916928153141
1.895509352886,11.910708917369
1.803244216205,11.906395396319
1.713396767454,11.900831340535
1.625767683177,11.893969464346
1.539455700798,11.885521768767
1.454644096009,11.880319543334
1.372517192604,11.875583713218
1.291678352606,11.870823343574
1.215758692969,11.865741604090
1.144191866827,11.862471695045
1.077311997778,11.856918654031
1.010595848177,11.853890593838
0.948344217730,11.848641733951
0.886598007623,11.844359907768
0.824689976140,11.842158579359
0.767494502820,11.841288524600
0.711081036841,11.842141876542
0.656829535542,11.843928495685
0.602599673806,11.844482094393
0.553734232938,11.846271663359
0.506407458296,11.845679166933
0.462929963156,11.846032250603
0.420764805350,11.845811856268
0.382577050880,11.847859499115
0.346037345519,11.846960681631
0.311375345861,11.848655757746
0.277456847123,11.852205346145
0.245994272078,11.858727790131
0.214888838708,11.862978604424
0.185178726585,11.868982603003
0.158100492542,11.876507848297
0.134349167442,11.884937674390
0.114224355909,11.894757917241
0.096119006405,11.903754773312
0.083082763274,11.911429727097
0.070252415201,11.915905093898
0.058704925348,11.922465792891
0.048607720651,11.926919183065
0.043831422884,11.930317778279
0.043182325222,11.932204538788
0.047204533134,11.933109924781
0.053621080289,11.934398949491
0.058170656497,11.933880838898
0.062977507430,11.931376547824
0.067392604257,11.927459209493
0.071934400138,11.918377308693
0.079344661977,11.908451269541
0.088168119995,11.897574038121
0.098119955308,11.883749364390
0.108361891037,11.864577322177
0.120559359799,11.844731574669
0.131275718879,11.820161881926
0.140191342298,11.793422748324
0.148055475520,11.765506393627
0.153982306374,11.733025226717
0.158266793078,11.699218745666
0.160965035555,11.660650268375
0.165410883208,11.617391045982
0.168870735688,11.573661260552
0.169075699899,11.525705144632
0.170059319467,11.474333657912
0.169534807059,11.419155699134
0.172359865420,11.362191508860
0.177533462325,11.303940396291
0.185639055646,11.243284602932
0.193789513908,11.180740611484
0.199357585630,11.116450635784
0.204804175437,11.050266137334
0.208659211557,10.980490197897
0.211715719692,10.910115411750
0.214774629532,10.836604470337
0.215863152579,10.761551857894
0.216405119048,10.685289181807
0.214960725802,10.604233853159
0.212597287827,10.524103777024
0.211923619458,10.441987643779
0.212579506940,10.356351021314
0.212724525186,10.270675320806
0.213027932721,10.182571906255
0.214738570606,10.094127297052
0.213566568610,10.004639885689
0.210053150645,9.915371442839
0.206849320823,9.822112637307
0.203026882796,9.724172463201
0.199353177879,9.624724616802
0.195319621672,9.521216356739
0.191231825438,9.412904866687
0.187705144373,9.303611618069
0.180976465034,9.193842901461
0.175750426224,9.083405389517
0.172786197164,8.971925104918
0.171996756126,8.858401946120
0.171135787379,8.744699313256
0.171067971042,8.629314673664
0.169271818007,8.516182231051
0.165635623832,8.401359480301
0.162281063707,8.287990163274
0.159441916036,8.176397091162
0.154345883420,8.064485986866
0.146754166617,7.952839521111
0.140188219476,7.840343026548
0.133871599420,7.729759950507
0.127558518548,7.619367236169
0.124359510404,7.506609645394
0.120066146286,7.393777177654
0.116048938572,7.281969275216
0.111376796830,7.170431826474
0.106552138128,7.059969470347
0.104071664385,6.950157854054
0.102792414708,6.840329737433
0.102555881519,6.727733148366
0.101341614823,6.615774552640
0.097682872910,6.503317871668
0.095469347943,6.388758648484
0.090346475657,6.274675362778
0.083744941749,6.161424710410
0.077533548375,6.048630527389
0.072689503554,5.933203817846
0.070060786420,5.815697047957
0.069679538091,5.697151972628
0.067902082757,5.579547821390
0.065654697137,5.464176849076
0.063066525110,5.350892593290
0.061315106252,5.238815770387
0.057259444978,5.128790515901
0.054160717508,5.015657134991
0.053196931586,4.901649967603
0.050606909151,4.787942510019
0.049545539691,4.672730127160
0.050198486715,4.557960352247
0.052528509231,4.443044286241
0.055370613975,4.329208389443
0.056050619768,4.212853650340
0.057324463962,4.094023938081
0.059634525152,3.974538288518
0.061669982948,3.857173880638
0.061402356974,3.740939096705
0.059352829740,3.621940084716
0.058616756441,3.499288860020
0.056805728844,3.374417446037
0.057446508943,3.250766909461
0.056884078890,3.124993731660
0.055910498196,3.003670701851
0.053858167398,2.882725965319
0.053596065126,2.765822472825
0.053553500078,2.648133075149
0.051448850142,2.533044760713
0.049363454929,2.419106423963
0.046279625026,2.310011051978
0.041391661379,2.202690701722
0.036201407110,2.095311752595
0.032416407944,1.992385178584
0.027110129638,1.890169090780
0.019903896847,1.790849176126
0.014186512619,1.695525600943
0.007365108517,1.603433844925
0.001865021898,1.514003667436
-0.002432520887,1.426181157259
-0.008497326095,1.339634767871
-0.014972042742,1.256298084459
-0.018032463014,1.175986873095
-0.019801670402,1.099613664251
-0.019277049029,1.024482423328
-0.021091823534,0.951777980170
-0.020338336894,0.880228662496
-0.019187425329,0.809552075306
-0.015551058643,0.740163648414
-0.011049325652,0.672748264929
-0.005455109438,0.609348456311
-0.001413543341,0.550118309376
0.001228363410,0.495014139388
0.004472853759,0.442833778712
0.006802854401,0.391384854061
0.007912622383,0.345024307245
0.008168267082,0.300389917535
0.010585884811,0.258351922591
0.011537569280,0.221779709655
0.010962266995,0.189579249789
0.008712596885,0.161314741419
0.004746778421,0.135864433976
0.003353289202,0.112890969114
0.002783969048,0.091640981522
0.001626667353,0.075448525161
0.001096549507,0.064281806446
-0.002135775391,0.055532925697
-0.008541401494,0.048419269956
-0.013235151680,0.046320630955
-0.017898200192,0.047921892883
-0.019305064223,0.049343829026
-0.022572705734,0.054513918263
-0.027285028950,0.063051892593


==> figures/traj_tracking_small/generate txt files/xd.txt <==
0.000000000000,0.000000000000
0.000000000000,0.000000000000
0.002400000000,0.000000000000
0.007200000000,0.000000000000
0.014400000000,0.000000000000
0.024000000000,0.000000000000
0.036000000000,0.000000000000
0.050400000000,0.000000000000
0.067200000000,0.000000000000
0.086400000000,0.000000000000
0.108000000000,0.000000000000
0.132000000000,0.000000000000
0.158400000000,0.000000000000
0.187200000000,0.000000000000
0.218400000000,0.000000000000
0.252000000000,0.000000000000
0.288000000000,0.000000000000
0.326400000000,0.000000000000
0.367200000000,0.000000000000
0.410400000000,0.000000000000
0.456000000000,0.000000000000
0.504000000000,0.000000000000
0.554400000000,0.000000000000
0.607200000000,0.000000000000
0.662400000000,0.000000000000
0.720000000000,0.000000000000
0.780000000000,0.000000000000
0.842400000000,0.000000000000
0.907200000000,0.000000000000
0.974400000000,0.000000000000
1.044000000000,0.000000000000
1.116000000000,0.000000000000
1.190400000000,0.000000000000
1.267200000000,0.000000000000
1.346400000000,0.000000000000
1.428000000000,0.000000000000
1.512000000000,0.000000000000
1.598400000000,0.000000000000
1.687200000000,0.000000000000
1.778400000000,0.000000000000
1.872000000000,0.000000000000
1.968000000000,0.000000000000
2.066400000000,0.000000000000
2.167200000000,0.000000000000
2.270400000000,0.000000000000
2.376000000000,0.000000000000
2.484000000000,0.000000000000
2.594400000000,0.000000000000
2.707200000000,0.000000000000
2.822400000000,0.000000000000
2.940000000000,0.000000000000
3.060000000000,0.000000000000
3.180000000000,0.000000000000
3.300000000000,0.000000000000
3.420000000000,0.000000000000
3.540000000000,0.000000000000
3.660000000000,0.000000000000
3.780000000000,0.000000000000
3.900000000000,0.000000000000
4.020000000000,0.000000000000
4.140000000000,0.000000000000
4.260000000000,0.000000000000
4.380000000000,0.000000000000
4.500000000000,0.000000000000
4.620000000000,0.000000000000
4.740000000000,0.000000000000
4.860000000000,0.000000000000
4.980000000000,0.000000000000
5.100000000000,0.000000000000
5.220000000000,0.000000000000
5.340000000000,0.000000000000
5.460000000000,0.000000000000
5.580000000000,0.000000000000
5.700000000000,0.000000000000
5.820000000000,0.000000000000
5.940000000000,0.000000000000
6.060000000000,0.000000000000
6.180000000000,0.000000000000
6.300000000000,0.000000000000
6.420000000000,0.000000000000
6.540000000000,0.000000000000
6.660000000000,0.000000000000
6.780000000000,0.000000000000
6.900000000000,0.000000000000
7.020000000000,0.000000000000
7.140000000000,0.000000000000
7.260000000000,0.000000000000
7.380000000000,0.000000000000
7.500000000000,0.000000000000
7.620000000000,0.000000000000
7.740000000000,0.000000000000
7.860000000000,0.000000000000
7.980000000000,0.000000000000
8.100000000000,0.000000000000
8.220000000000,0.000000000000
8.340000000000,0.000000000000
8.460000000000,0.000000000000
8.580000000000,0.000000000000
8.700000000000,0.000000000000
8.820000000000,0.000000000000
8.940000000000,0.000000000000
9.060000000000,0.000000000000
9.177600000000,0.000000000000
9.292800000000,0.000000000000
9.405600000000,0.000000000000
9.516000000000,0.000000000000
9.624000000000,0.000000000000
9.729600000000,0.000000000000
9.832800000000,0.000000000000
9.933600000000,0.000000000000
10.032000000000,0.000000000000
10.128000000000,0.000000000000
10.221600000000,0.000000000000
10.312800000000,0.000000000000
10.401600000000,0.000000000000
10.488000000000,0.000000000000
10.572000000000,0.000000000000
10.653600000000,0.000000000000
10.732800000000,0.000000000000
10.809600000000,0.000000000000
10.884000000000,0.000000000000
10.956000000000,0.000000000000
11.025600000000,0.000000000000
11.092800000000,0.000000000000
11.157600000000,0.000000000000
11.220000000000,0.000000000000
11.280000000000,0.000000000000
11.337600000000,0.000000000000
11.392800000000,0.000000000000
11.445600000000,0.000000000000
11.496000000000,0.000000000000
11.544000000000,0.000000000000
11.589600000000,0.000000000000
11.632800000000,0.000000000000
11.673600000000,0.000000000000
11.712000000000,0.000000000000
11.748000000000,0.000000000000
11.781600000000,0.000000000000
11.812800000000,0.000000000000
11.841600000000,0.000000000000
11.868000000000,0.000000000000
11.892000000000,0.000000000000
11.913600000000,0.000000000000
11.932800000000,0.000000000000
11.949600000000,0.000000000000
11.964000000000,0.000000000000
11.976000000000,0.000000000000
11.985600000000,0.000000000000
11.992800000000,0.000000000000
11.997600000000,0.000000000000
12.000000000000,0.000000000000
12.000000000000,0.000000000000
12.000000000000,0.002400000000
12.000000000000,0.007200000000
12.000000000000,0.014400000000
12.000000000000,0.024000000000
12.000000000000,0.036000000000
12.000000000000,0.050400000000
12.000000000000,0.067200000000
12.000000000000,0.086400000000
12.000000000000,0.108000000000
12.000000000000,0.132000000000
12.000000000000,0.158400000000
12.000000000000,0.187200000000
12.000000000000,0.218400000000
12.000000000000,0.252000000000
12.000000000000,0.288000000000
12.000000000000,0.326400000000
12.000000000000,0.367200000000
12.000000000000,0.410400000000
12.000000000000,0.456000000000
12.000000000000,0.504000000000
12.000000000000,0.554400000000
12.000000000000,0.607200000000
12.000000000000,0.662400000000
12.000000000000,0.720000000000
12.000000000000,0.780000000000
12.000000000000,0.842400000000
12.000000000000,0.907200000000
12.000000000000,0.974400000000
12.000000000000,1.044000000000
12.000000000000,1.116000000000
12.000000000000,1.190400000000
12.000000000000,1.267200000000
12.000000000000,1.346400000000
12.000000000000,1.428000000000
12.000000000000,1.512000000000
12.000000000000,1.598400000000
12.000000000000,1.687200000000
12.000000000000,1.778400000000
12.000000000000,1.872000000000
12.000000000000,1.968000000000
12.000000000000,2.066400000000
12.000000000000,2.167200000000
12.000000000000,2.270400000000
12.000000000000,2.376000000000
12.000000000000,2.484000000000
12.000000000000,2.594400000000
12.000000000000,2.707200000000
12.000000000000,2.822400000000
12.000000000000,2.940000000000
12.000000000000,3.060000000000
12.000000000000,3.180000000000
12.000000000000,3.300000000000
12.000000000000,3.420000000000
12.000000000000,3.540000000000
12.000000000000,3.660000000000
12.000000000000,3.780000000000
12.000000000000,3.900000000000
12.000000000000,4.020000000000
12.000000000000,4.140000000000
12.000000000000,4.260000000000
12.000000000000,4.380000000000
12.000000000000,4.500000000000
12.000000000000,4.620000000000
12.000000000000,4.740000000000
12.000000000000,4.860000000000
12.000000000000,4.980000000000
12.000000000000,5.100000000000
12.000000000000,5.220000000000
12.000000000000,5.340000000000
12.000000000000,5.460000000000
12.000000000000,5.580000000000
12.000000000000,5.700000000000
12.000000000000,5.820000000000
12.000000000000,5.940000000000
12.000000000000,6.060000000000
12.000000000000,6.180000000000
12.000000000000,6.300000000000
12.000000000000,6.420000000000
12.000000000000,6.540000000000
12.000000000000,6.660000000000
12.000000000000,6.780000000000
12.000000000000,6.900000000000
12.000000000000,7.020000000000
12.000000000000,7.140000000000
12.000000000000,7.260000000000
12.000000000000,7.380000000000
12.000000000000,7.500000000000
12.000000000000,7.620000000000
12.000000000000,7.740000000000
12.000000000000,7.860000000000
12.000000000000,7.980000000000
12.000000000000,8.100000000000
12.000000000000,8.220000000000
12.000000000000,8.340000000000
12.000000000000,8.460000000000
12.000000000000,8.580000000000
12.000000000000,8.700000000000
12.000000000000,8.820000000000
12.000000000000,8.940000000000
12.000000000000,9.060000000000
12.000000000000,9.177600000000
12.000000000000,9.292800000000
12.000000000000,9.405600000000
12.000000000000,9.516000000000
12.000000000000,9.624000000000
12.000000000000,9.729600000000
12.000000000000,9.832800000000
12.000000000000,9.933600000000
12.000000000000,10.032000000000
12.000000000000,10.128000000000
12.000000000000,10.221600000000
12.000000000000,10.312800000000
12.000000000000,10.401600000000
12.000000000000,10.488000000000
12.000000000000,10.572000000000
12.000000000000,10.653600000000
12.000000000000,10.732800000000
12.000000000000,10.809600000000
12.000000000000,10.884000000000
12.000000000000,10.956000000000
12.000000000000,11.025600000000
12.000000000000,11.092800000000
12.000000000000,11.157600000000
12.000000000000,11.220000000000
12.000000000000,11.280000000000
12.000000000000,11.337600000000
12.000000000000,11.392800000000
12.000000000000,11.445600000000
12.000000000000,11.496000000000
12.000000000000,11.544000000000
12.000000000000,11.589600000000
12.000000000000,11.632800000000
12.000000000000,11.673600000000
12.000000000000,11.712000000000
12.000000000000,11.748000000000
12.000000000000,11.781600000000
12.000000000000,11.812800000000
12.000000000000,11.841600000000
12.000000000000,11.868000000000
12.000000000000,11.892000000000
12.000000000000,11.913600000000
12.000000000000,11.932800000000
12.000000000000,11.949600000000
12.000000000000,11.964000000000
12.000000000000,11.976000000000
12.000000000000,11.985600000000
12.000000000000,11.992800000000
12.000000000000,11.997600000000
12.000000000000,12.000000000000
12.000000000000,12.000000000000
11.997600000000,12.000000000000
11.992800000000,12.000000000000
11.985600000000,12.000000000000
11.976000000000,12.000000000000
11.964000000000,12.000000000000
11.949600000000,12.000000000000
11.932800000000,12.000000000000
11.913600000000,12.000000000000
11.892000000000,12.000000000000
11.868000000000,12.000000000000
11.841600000000,12.000000000000
11.812800000000,12.000000000000
11.781600000000,12.000000000000
11.748000000000,12.000000000000
11.712000000000,12.000000000000
11.673600000000,12.000000000000
11.632800000000,12.000000000000
11.589600000000,12.000000000000
11.544000000000,12.000000000000
11.496000000000,12.000000000000
11.445600000000,12.000000000000
11.392800000000,12.000000000000
11.337600000000,12.000000000000
11.280000000000,12.000000000000
11.220000000000,12.000000000000
11.157600000000,12.000000000000
11.092800000000,12.000000000000
11.025600000000,12.000000000000
10.956000000000,12.000000000000
10.884000000000,12.000000000000
10.809600000000,12.000000000000
10.732800000000,12.000000000000
10.653600000000,12.000000000000
10.572000000000,12.000000000000
10.488000000000,12.000000000000
10.401600000000,12.000000000000
10.312800000000,12.000000000000
10.221600000000,12.000000000000
10.128000000000,12.000000000000
10.032000000000,12.000000000000
9.933600000000,12.000000000000
9.832800000000,12.000000000000
9.729600000000,12.000000000000
9.624000000000,12.000000000000
9.516000000000,12.000000000000
9.405600000000,12.000000000000
9.292800000000,12.000000000000
9.177600000000,12.000000000000
9.060000000000,12.000000000000
8.940000000000,12.000000000000
8.820000000000,12.000000000000
8.700000000000,12.000000000000
8.580000000000,12.000000000000
8.460000000000,12.000000000000
8.340000000000,12.000000000000
8.220000000000,12.000000000000
8.100000000000,12.000000000000
7.980000000000,12.000000000000
7.860000000000,12.000000000000
7.740000000000,12.000000000000
7.620000000000,12.000000000000
7.500000000000,12.000000000000
7.380000000000,12.000000000000
7.260000000000,12.000000000000
7.140000000000,12.000000000000
7.020000000000,12.000000000000
6.900000000000,12.000000000000
6.780000000000,12.000000000000
6.660000000000,12.000000000000
6.540000000000,12.000000000000
6.420000000000,12.000000000000
6.300000000000,12.000000000000
6.180000000000,12.000000000000
6.060000000000,12.000000000000
5.940000000000,12.000000000000
5.820000000000,12.000000000000
5.700000000000,12.000000000000
5.580000000000,12.000000000000
5.460000000000,12.000000000000
5.340000000000,12.000000000000
5.220000000000,12.000000000000
5.100000000000,12.000000000000
4.980000000000,12.000000000000
4.860000000000,12.000000000000
4.740000000000,12.000000000000
4.620000000000,12.000000000000
4.500000000000,12.000000000000
4.380000000000,12.000000000000
4.260000000000,12.000000000000
4.140000000000,12.000000000000
4.020000000000,12.000000000000
3.900000000000,12.000000000000
3.780000000000,12.000000000000
3.660000000000,12.000000000000
3.540000000000,12.000000000000
3.420000000000,12.000000000000
3.300000000000,12.000000000000
3.180000000000,12.000000000000
3.060000000000,12.000000000000
2.940000000000,12.000000000000
2.822400000000,12.000000000000
2.707200000000,12.000000000000
2.594400000000,12.000000000000
2.484000000000,12.000000000000
2.376000000000,12.000000000000
2.270400000000,12.000000000000
2.167200000000,12.000000000000
2.066400000000,12.000000000000
1.968000000000,12.000000000000
1.872000000000,12.000000000000
1.778400000000,12.000000000000
1.687200000000,12.000000000000
1.598400000000,12.000000000000
1.512000000000,12.000000000000
1.428000000000,12.000000000000
1.346400000000,12.000000000000
1.267200000000,12.000000000000
1.190400000000,12.000000000000
1.116000000000,12.000000000000
1.044000000000,12.000000000000
0.974400000000,12.000000000000
0.907200000000,12.000000000000
0.842400000000,12.000000000000
0.780000000000,12.000000000000
0.720000000000,12.000000000000
0.662400000000,12.000000000000
0.607200000000,12.000000000000
0.554400000000,12.000000000000
0.504000000000,12.000000000000
0.456000000000,12.000000000000
0.410400000000,12.000000000000
0.367200000000,12.000000000000
0.326400000000,12.000000000000
0.288000000000,12.000000000000
0.252000000000,12.000000000000
0.218400000000,12.000000000000
0.187200000000,12.000000000000
0.158400000000,12.000000000000
0.132000000000,12.000000000000
0.108000000000,12.000000000000
0.086400000000,12.000000000000
0.067200000000,12.000000000000
0.050400000000,12.000000000000
0.036000000000,12.000000000000
0.024000000000,12.000000000000
0.014400000000,12.000000000000
0.007200000000,12.000000000000
0.002400000000,12.000000000000
-0.000000000000,12.000000000000
-0.000000000000,12.000000000000
-0.000000000000,11.997600000000
-0.000000000000,11.992800000000
-0.000000000000,11.985600000000
-0.000000000000,11.976000000000
-0.000000000000,11.964000000000
-0.000000000000,11.949600000000
-0.000000000000,11.932800000000
-0.000000000000,11.913600000000
-0.000000000000,11.892000000000
-0.000000000000,11.868000000000
-0.000000000000,11.841600000000
-0.000000000000,11.812800000000
-0.000000000000,11.781600000000
-0.000000000000,11.748000000000
-0.000000000000,11.712000000000
-0.000000000000,11.673600000000
-0.000000000000,11.632800000000
-0.000000000000,11.589600000000
-0.000000000000,11.544000000000
-0.000000000000,11.496000000000
-0.000000000000,11.445600000000
-0.000000000000,11.392800000000
-0.000000000000,11.337600000000
-0.000000000000,11.280000000000
-0.000000000000,11.220000000000
-0.000000000000,11.157600000000
-0.000000000000,11.092800000000
-0.000000000000,11.025600000000
-0.000000000000,10.956000000000
-0.000000000000,10.884000000000
-0.000000000000,10.809600000000
-0.000000000000,10.732800000000
-0.000000000000,10.653600000000
-0.000000000000,10.572000000000
-0.000000000000,10.488000000000
-0.000000000000,10.401600000000
-0.000000000000,10.312800000000
-0.000000000000,10.221600000000
-0.000000000000,10.128000000000
-0.000000000000,10.032000000000
-0.000000000000,9.933600000000
-0.000000000000,9.832800000000
-0.000000000000,9.729600000000
-0.000000000000,9.624000000000
-0.000000000000,9.516000000000
-0.000000000000,9.405600000000
-0.000000000000,9.292800000000
-0.000000000000,9.177600000000
-0.000000000000,9.060000000000
-0.000000000000,8.940000000000
-0.000000000000,8.820000000000
-0.000000000000,8.700000000000
-0.000000000000,8.580000000000
-0.000000000000,8.460000000000
-0.000000000000,8.340000000000
-0.000000000000,8.220000000000
-0.000000000000,8.100000000000
-0.000000000000,7.980000000000
-0.000000000000,7.860000000000
-0.000000000000,7.740000000000
-0.000000000000,7.620000000000
-0.000000000000,7.500000000000
-0.000000000000,7.380000000000
-0.000000000000,7.260000000000
-0.000000000000,7.140000000000
-0.000000000000,7.020000000000
-0.000000000000,6.900000000000
-0.000000000000,6.780000000000
-0.000000000000,6.660000000000
-0.000000000000,6.540000000000
-0.000000000000,6.420000000000
-0.000000000000,6.300000000000
-0.000000000000,6.180000000000
-0.000000000000,6.060000000000
-0.000000000000,5.940000000000
-0.000000000000,5.820000000000
-0.000000000000,5.700000000000
-0.000000000000,5.580000000000
-0.000000000000,5.460000000000
-0.000000000000,5.340000000000
-0.000000000000,5.220000000000
-0.000000000000,5.100000000000
-0.000000000000,4.980000000000
-0.000000000000,4.860000000000
-0.000000000000,4.740000000000
-0.000000000000,4.620000000000
-0.000000000000,4.500000000000
-0.000000000000,4.380000000000
-0.000000000000,4.260000000000
-0.000000000000,4.140000000000
-0.000000000000,4.020000000000
-0.000000000000,3.900000000000
-0.000000000000,3.780000000000
-0.000000000000,3.660000000000
-0.000000000000,3.540000000000
-0.000000000000,3.420000000000
-0.000000000000,3.300000000000
-0.000000000000,3.180000000000
-0.000000000000,3.060000000000
-0.000000000000,2.940000000000
-0.000000000000,2.822400000000
-0.000000000000,2.707200000000
-0.000000000000,2.594400000000
-0.000000000000,2.484000000000
-0.000000000000,2.376000000000
-0.000000000000,2.270400000000
-0.000000000000,2.167200000000
-0.000000000000,2.066400000000
-0.000000000000,1.968000000000
-0.000000000000,1.872000000000
-0.000000000000,1.778400000000
-0.000000000000,1.687200000000
-0.000000000000,1.598400000000
-0.000000000000,1.512000000000
-0.000000000000,1.428000000000
-0.000000000000,1.346400000000
-0.000000000000,1.267200000000
-0.000000000000,1.190400000000
-0.000000000000,1.116000000000
-0.000000000000,1.044000000000
-0.000000000000,0.974400000000
-0.000000000000,0.907200000000
-0.000000000000,0.842400000000
-0.000000000000,0.780000000000
-0.000000000000,0.720000000000
-0.000000000000,0.662400000000
-0.000000000000,0.607200000000
-0.000000000000,0.554400000000
-0.000000000000,0.504000000000
-0.000000000000,0.456000000000
-0.000000000000,0.410400000000
-0.000000000000,0.367200000000
-0.000000000000,0.326400000000
-0.000000000000,0.288000000000
-0.000000000000,0.252000000000
-0.000000000000,0.218400000000
-0.000000000000,0.187200000000
-0.000000000000,0.158400000000
-0.000000000000,0.132000000000
-0.000000000000,0.108000000000
-0.000000000000,0.086400000000
-0.000000000000,0.067200000000
-0.000000000000,0.050400000000
-0.000000000000,0.036000000000
-0.000000000000,0.024000000000
-0.000000000000,0.014400000000
-0.000000000000,0.007200000000
-0.000000000000,0.002400000000
-0.000000000000,-0.000000000000


==> figures/traj_tracking_small/x2_L01.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.015185458574,0.323386459403
0.033138809972,0.325350542760
0.053359890005,0.327192366622
0.075845912338,0.328912495212
0.100594158808,0.330511526253
0.127601979629,0.331990090453
0.156866793562,0.333348851001
0.188386088070,0.334588503044
0.222157419447,0.335709773169
0.258178412929,0.336713418871
0.296446762770,0.337600228022
0.336960232317,0.338371018334
0.379716654039,0.339026636817
0.424713929553,0.339567959232
0.471950029618,0.339995889543
0.521422994116,0.340311359360
0.573130931997,0.340515327384
0.627072021223,0.340608778845
0.683244508674,0.340592724938
0.741646710045,0.340468202255
0.802277009714,0.340236272219
0.865133860597,0.339898020506
0.930215783977,0.339454556474
0.997521369322,0.338907012585
1.067049274073,0.338256543829
1.138798223420,0.337504327137
1.212767010057,0.336651560806
1.288954493918,0.335699463910
1.367359601900,0.334649275721
1.447981327553,0.333502255118
1.530818730774,0.332259680004
1.615870937463,0.330922846721
1.703137139175,0.329493069456
1.792616592749,0.327971679663
1.884308619922,0.326360025468
1.978212606927,0.324659471087
2.074328004073,0.322871396236
2.172654325309,0.320997195547
2.273191147776,0.319038277983
2.375938111342,0.316996066253
2.480894918117,0.314871996226
2.588061331960,0.312667516354
2.697437177971,0.310384087091
2.809022341963,0.308023180309
2.922816769925,0.305586278726
3.038820467473,0.303074875331
3.157033499281,0.300490472808
3.277455988507,0.297834582967
3.400088116200,0.295108726177
3.524930120697,0.292314430799
3.649582297010,0.289453232625
3.774044996198,0.286526674314
3.898318624728,0.283536304842
4.022403643828,0.280483678943
4.146300568825,0.277370356562
4.270009968475,0.274197902305
4.393532464280,0.270967884901
4.516868729803,0.267681876658
4.640019489960,0.264341452932
4.762985520317,0.260948191594
4.885767646365,0.257503672501
5.008366742798,0.254009476978
5.130783732775,0.250467187296
5.253019587175,0.246878386160
5.375075323847,0.243244656201
5.496952006852,0.239567579470
5.618650745692,0.235848736940
5.740172694544,0.232089708013
5.861519051473,0.228292070029
5.982691057652,0.224457397784
6.103689996566,0.220587263051
6.224517193217,0.216683234106
6.345174013323,0.212746875266
6.465661862504,0.208779746418
6.585982185475,0.204783402575
6.706136465228,0.200759393414
6.826126222208,0.196709262842
6.945953013493,0.192634548552
7.065618431960,0.188536781594
7.185124105457,0.184417485946
7.304471695966,0.180278178101
7.423662898769,0.176120366645
7.542699441601,0.171945551859
7.661583083817,0.167755225312
7.780315615541,0.163550869472
7.898898856825,0.159333957318
8.017334656797,0.155105951956
8.135624892821,0.150868306250
8.253771469641,0.146622462455
8.371776318537,0.142369851851
8.489641396474,0.138111894398
8.607368685250,0.133849998386
8.724960190655,0.129585560092
8.842417941613,0.125319963457
8.959743989343,0.121054579751
9.076940406509,0.116790767263
9.194009286373,0.112529870984
9.310952741955,0.108273222307
9.427772905193,0.104022138731
9.544471926097,0.099777923568
9.658651971919,0.095541865663
9.770315226314,0.091315239122
9.879463888512,0.087099303039
9.986100172483,0.082895301241
10.090226306119,0.078704462032
10.191844530409,0.074527997947
10.290957098617,0.070367105518
10.387566275476,0.066222965038
10.481674336368,0.062096740342
10.573283566526,0.057989578586
10.662396260231,0.053902610044
10.749014720010,0.049836947901
10.833141255853,0.045793688065
10.914778184420,0.041773908972
10.993927828263,0.037778671416
11.070592515051,0.033809018370
11.144774576798,0.029865974824
11.216476349100,0.025950547626
11.285700170378,0.022063725336
11.352448381126,0.018206478076
11.416723323168,0.014379757400
11.478527338916,0.010584496164
11.537862770641,0.006821608403
11.594731959747,0.003091989220
11.649137246055,-0.000603485326
11.701080967092,-0.004263958315
11.750565457389,-0.007888592062
11.797593047782,-0.011476568201
11.842166064732,-0.015027087768
11.884286829637,-0.018539371267
11.923957658166,-0.022012658740
11.961180859593,-0.025446209824
11.995958736141,-0.028839303801
12.028293582339,-0.032191239646
12.058187684378,-0.035501336060
12.085643319486,-0.038768931509
12.110662755304,-0.041993384240
12.133248249275,-0.045174072307
12.153402048040,-0.048310393578
12.171126386843,-0.051401765742
12.186423488949,-0.054447626309
12.199295565064,-0.057447432600
12.209744812771,-0.060400661737
12.217773415974,-0.063306810619
12.223383544346,-0.066165395900
12.226577352794,-0.068975953955
12.227356980932,-0.071738040844
12.225724552559,-0.074451232265
12.221682175151,-0.077115123507
12.215231939364,-0.079729329394
12.208775918543,-0.079893484222
12.202316168244,-0.077607241696
12.195854725762,-0.072870274853
12.189393609677,-0.065682275988
12.182934819402,-0.056042956569
12.176480334744,-0.043952047149
12.170032115478,-0.029409297270
12.163592100925,-0.012414475369
12.157162209548,0.007032631333
12.150744338553,0.028932216933
12.144340363500,0.053284456965
12.137952137931,0.080089508518
12.131581492996,0.109347510357
12.125230237104,0.141058583056
12.118900155574,0.175222829126
12.112593010300,0.211840333154
12.106310539426,0.250911161949
12.100054457033,0.292435364681
12.093826452834,0.336412973037
12.087628191879,0.382844001373
12.081461314276,0.431728446873
12.075327434913,0.483066289715
12.069228143200,0.536857493229
12.063165002815,0.593102004079
12.057139551463,0.651799752426
12.051153300645,0.712950652113
12.045207735436,0.776554600844
12.039304314273,0.842611480368
12.033444468761,0.911121156666
12.027629603475,0.982083480146
12.021861095783,1.055498285834
12.016140295677,1.131365393573
12.010468525613,1.209684608222
12.004847080360,1.290455719862
11.999277226862,1.373678504000
11.993760204105,1.459352721778
11.988297223000,1.547478120185
11.982889466272,1.638054432272
11.977538088360,1.731081377365
11.972244215325,1.826558661290
11.967008944771,1.924485976587
11.961833345771,2.024863002737
11.956718458809,2.127689406388
11.951665295723,2.232964841578
11.946674839665,2.340688949970
11.941748045067,2.450861361077
11.936885837616,2.563481692499
11.932089114236,2.678549550156
11.927358743087,2.796064528521
11.922695563564,2.916026210861
11.918100386309,3.036034169473
11.913573993231,3.156087965926
11.909117137537,3.276187151298
11.904730543767,3.396331266422
11.900414907842,3.516519842127
11.896170897119,3.636752399483
11.891999150451,3.757028450043
11.887900278263,3.877347496091
11.883874862625,3.997709030888
11.879923457347,4.118112538918
11.876046588067,4.238557496133
11.872244752360,4.359043370204
11.868518419844,4.479569620769
11.864868032302,4.600135699675
11.861294003807,4.720741051234
11.857796720855,4.841385112465
11.854376542504,4.962067313348
11.851033800527,5.082787077066
11.847768799562,5.203543820257
11.844581817273,5.324336953261
11.841473104525,5.445165880366
11.838442885554,5.566030000058
11.835491358150,5.686928705263
11.832618693846,5.807861383597
11.829825038114,5.928827417609
11.827110510563,6.049826185026
11.824475205150,6.170857059000
11.821919190390,6.291919408344
11.819442509577,6.413012597782
11.817045181008,6.534135988185
11.814727198212,6.655288936812
11.812488530191,6.776470797552
11.810329121654,6.897680921157
11.808248893270,7.018918655482
11.806247741914,7.140183345721
11.804325540930,7.261474334635
11.802482140387,7.382790962794
11.800717367348,7.504132568799
11.799031026141,7.625498489517
11.797422898632,7.746888060305
11.795892744508,7.868300615241
11.794440301559,7.989735487343
11.793065285966,8.111192008795
11.791767392594,8.232669511169
11.790546295289,8.354167325640
11.789401647173,8.475684783204
11.788333080952,8.597221214898
11.787340209221,8.718775952006
11.786422624773,8.840348326274
11.785579900916,8.961937670117
11.784811591783,9.081143316828
11.784117232656,9.197964600780
11.783496340289,9.312400857628
11.782948413227,9.424451424510
11.782472932140,9.534115640245
11.782069360148,9.641392845527
11.781737143156,9.746282383116
11.781475710187,9.848783598032
11.781284473719,9.948895837739
11.781162830022,10.046618452332
11.781110159500,10.141950794720
11.781125827033,10.234892220802
11.781209182319,10.325442089651
11.781359560218,10.413599763681
11.781576281101,10.499364608825
11.781858651199,10.582735994700
11.782205962944,10.663713294776
11.782617495327,10.742295886538
11.783092514243,10.818483151647
11.783630272846,10.892274476097
11.784230011898,10.963669250374
11.784890960122,11.032666869601
11.785612334556,11.099266733694
11.786393340903,11.163468247506
11.787233173889,11.225270820967
11.788131017612,11.284673869229
11.789086045897,11.341676812802
11.790097422650,11.396279077686
11.791164302208,11.448480095506
11.792285829694,11.498279303638
11.793461141369,11.545676145334
11.794689364982,11.590670069845
11.795969620120,11.633260532541
11.797301018561,11.673446995025
11.798682664620,11.711228925248
11.800113655501,11.746605797617
11.801593081638,11.779577093104
11.803120027046,11.810142299347
11.804693569663,11.838300910753
11.806312781696,11.864052428595
11.807976729957,11.887396361105
11.809684476210,11.908332223567
11.811435077504,11.926859538403
11.813227586514,11.942977835262
11.815061051871,11.956686651097
11.816934518502,11.967985530247
11.818847027954,11.976874024512
11.820797618726,11.983351693226
11.822785326597,11.987418103326
11.824809184949,11.989072829418
11.824468225089,11.990715453844
11.821761476570,11.992345566735
11.816687967506,11.993962766076
11.809246724890,11.995566657756
11.799436774905,11.997156855621
11.787257143232,11.998732981521
11.772706855358,12.000294665355
11.755784936880,12.001841545115
11.736490413805,12.003373266924
11.714822312849,12.004889485071
11.690779661731,12.006389862049
11.664361489467,12.007874068578
11.635566826656,12.009341783639
11.604394705766,12.010792694496
11.570844161418,12.012226496717
11.534914230662,12.013642894196
11.496603953257,12.015041599163
11.455912371939,12.016422332205
11.412838532688,12.017784822269
11.367381485000,12.019128806676
11.319540282142,12.020454031121
11.269313981413,12.021760249677
11.216701644395,12.023047224797
11.161702337208,12.024314727307
11.104315130754,12.025562536401
11.044539100957,12.026790439635
10.982373329008,12.027998232914
10.917816901595,12.029185720478
10.850868911137,12.030352714887
10.781528456010,12.031499037003
10.709794640770,12.032624515967
10.635666576372,12.033728989177
10.559143380386,12.034812302262
10.480224177209,12.035874309052
10.398908098268,12.036914871551
10.315194282226,12.037933859900
10.229081875183,12.038931152344
10.140570030862,12.039906635193
10.049657910808,12.040860202786
9.956344684571,12.041791757443
9.860629529886,12.042701209427
9.762511632852,12.043588476894
9.661990188104,12.044453485845
9.559064398986,12.045296170078
9.453733477712,12.046116471134
9.345996645524,12.046914338243
9.235853132856,12.047689728267
9.123302179477,12.048442605644
9.008343034645,12.049172942324
8.890974957246,12.049880717713
8.773597215936,12.050565918604
8.656209089271,12.051228539115
8.538809865841,12.051868580618
8.421398844396,12.052486051677
8.303975333962,12.053080967970
8.186538653967,12.053653352222
8.069088134344,12.054203234129
7.951623115646,12.054730650284
7.834142949148,12.055235644100
7.716646996947,12.055718265731
7.599134632057,12.056178571995
7.481605238502,12.056616626290
7.364058211399,12.057032498515
7.246492957045,12.057426264982
7.128908892994,12.057798008337
7.011305448128,12.058147817470
6.893682062735,12.058475787428
6.776038188564,12.058782019328
6.658373288897,12.059066620268
6.540686838597,12.059329703234
6.422978324171,12.059571387012
6.305247243811,12.059791796093
6.187493107442,12.059991060578
6.069715436766,12.060169316090
5.951913765295,12.060326703671
5.834087638386,12.060463369691
5.716236613268,12.060579465750
5.598360259071,12.060675148579
5.480458156843,12.060750579944
5.362529899570,12.060805926545
5.244575092188,12.060841359917
5.126593351592,12.060857056330
5.008584306646,12.060853196689
4.890547598179,12.060829966431
4.772482878986,12.060787555423
4.654389813824,12.060726157861
4.536268079402,12.060645972169
4.418117364366,12.060547200890
4.299937369286,12.060430050589
4.181727806634,12.060294731747
4.063488400764,12.060141458654
3.945218887879,12.059970449311
3.826919016007,12.059781925318
3.708588544966,12.059576111776
3.590227246322,12.059353237180
3.471834903358,12.059113533311
3.353411311022,12.058857235136
3.234956275885,12.058584580700
3.116469616090,12.058295811024
2.997951161298,12.057991169995
2.881800752636,12.057670904265
2.768018242631,12.057335263149
2.656603495155,12.056984498513
2.547556385357,12.056618864675
2.440876799592,12.056238618301
2.336564635358,12.055844018296
2.234619801216,12.055435325709
2.135042216715,12.055012803619
2.037831812318,12.054576717041
1.942988529311,12.054127332818
1.850512319730,12.053664919522
1.760403146265,12.053189747347
1.672660982178,12.052702088015
1.587285811207,12.052202214669
1.504277627472,12.051690401774
1.423636435382,12.051166925017
1.345362249534,12.050632061210
1.269455094614,12.050086088187
1.195915005291,12.049529284709
1.124742026116,12.048961930366
1.055936211410,12.048384305477
0.989497625161,12.047796690997
0.925426340907,12.047199368421
0.863722441627,12.046592619689
0.804386019624,12.045976727090
0.747417176409,12.045351973171
0.692816022582,12.044718640643
0.640582677714,12.044077012290
0.590717270222,12.043427370879
0.543219937249,12.042769999067
0.498090824536,12.042105179317
0.455330086297,12.041433193802
0.414937885091,12.040754324328
0.376914391695,12.040068852237
0.341259784969,12.039377058329
0.307974251727,12.038679222776
0.277057986606,12.037975625035
0.248511191926,12.037266543771
0.222334077561,12.036552256771
0.198526860797,12.035833040867
0.177089766200,12.035109171854
0.158023025474,12.034380924414
0.141326877322,12.033648572039
0.127001567309,12.032912386951
0.115047347715,12.032172640033
0.105464477401,12.031429600752
0.098253221662,12.030683537084
0.093413852082,12.029934715449
0.090946646397,12.029183400636
0.090851888345,12.028429855733
0.090729867524,12.025274342064
0.090580879246,12.019717119117
0.090405224391,12.011758444481
0.090203209265,12.001398573784
0.089975145447,11.988637760626
0.089721349650,11.973476256518
0.089442143567,11.955914310823
0.089137853732,11.935952170697
0.088808811367,11.913590081028
0.088455352237,11.888828284383
0.088077816503,11.861667020949
0.087676548577,11.832106528483
0.087251896972,11.800147042254
0.086804214157,11.765788794996
0.086333856410,11.729032016853
0.085841183672,11.689876935337
0.085326559399,11.648323775271
0.084790350421,11.604372758751
0.084232926788,11.558024105096
0.083654661635,11.509278030807
0.083055931030,11.458134749520
0.082437113830,11.404594471971
0.081798591543,11.348657405951
0.081140748179,11.290323756272
0.080463970108,11.229593724725
0.079768645922,11.166467510047
0.079055166288,11.100945307886
0.078323923812,11.033027310768
0.077575312897,10.962713708062
0.076809729602,10.890004685956
0.076027571509,10.814900427420
0.075229237578,10.737401112182
0.074415128017,10.657506916701
0.073585644142,10.575218014142
0.072741188244,10.490534574350
0.071882163456,10.403456763827
0.071008973616,10.313984745713
0.070122023140,10.222118679764
0.069221716889,10.127858722332
0.068308460039,10.031205026348
0.067382657954,9.932157741307
0.066444716055,9.830717013250
0.065495039699,9.726882984752
0.064534034049,9.620655794908
0.063562103956,9.512035579323
0.062579653829,9.401022470098
0.061587087521,9.287616595826
0.060584808204,9.171818081581
0.059573218253,9.053627048909
0.058552719129,8.933043615829
0.057523711261,8.812467896822
0.056486593934,8.691900002832
0.055441765177,8.571340041260
0.054389621645,8.450788115970
0.053330558518,8.330244327281
0.052264969387,8.209708771973
0.051193246147,8.089181543289
0.050115778894,7.968662730939
0.049032955819,7.848152421103
0.047945163107,7.727650696438
0.046852784835,7.607157636083
0.045756202876,7.486673315671
0.044655796796,7.366197807334
0.043551943762,7.245731179713
0.042445018449,7.125273497972
0.041335392944,7.004824823809
0.040223436655,6.884385215465
0.039109516227,6.763954727744
0.037993995448,6.643533412024
0.036877235166,6.523121316275
0.035759593206,6.402718485072
0.034641424288,6.282324959620
0.033523079941,6.161940777763
0.032404908433,6.041565974012
0.031287254685,5.921200579563
0.030170460203,5.800844622314
0.029054862998,5.680498126893
0.027940797521,5.560161114678
0.026828594587,5.439833603820
0.025718581309,5.319515609272
0.024611081033,5.199207142808
0.023506413272,5.078908213054
0.022404893643,4.958618825513
0.021306833807,4.838338982593
0.020212541408,4.718068683637
0.019122320017,4.597807924947
0.018036469077,4.477556699821
0.016955283847,4.357314998576
0.015879055353,4.237082808587
0.014808070333,4.116860114312
0.013742611195,3.996646897327
0.012682955965,3.876443136361
0.011629378246,3.756248807325
0.010582147170,3.636063883351
0.009541527364,3.515888334825
0.008507778904,3.395722129420
0.007481157280,3.275565232134
0.006461913363,3.155417605329
0.005450293364,3.035279208763
0.004446538808,2.915149999628
0.003450886500,2.797429932591
0.002463568499,2.682118959831
0.001484812087,2.569217031077
0.000514839747,2.458724093644
-0.000446130861,2.350640092481
-0.001397886925,2.244964970202
-0.002340220497,2.141698667132
-0.003272928513,2.040841121342
-0.004195812812,1.942392268698
-0.005108680148,1.846352042896
-0.006011342205,1.752720375504
-0.006903615608,1.661497196006
-0.007785321935,1.572682431844
-0.008656287724,1.486276008460
-0.009516344479,1.402277849337
-0.010365328677,1.320687876043
-0.011203081772,1.241506008275
-0.012029450195,1.164732163902
-0.012844285357,1.090366259007
-0.013647443647,1.018408207931
-0.014438786427,0.948857923319
-0.015218180034,0.881715316159
-0.015985495768,0.816980295832
-0.016740609890,0.754652770151
-0.017483403610,0.694732645408
-0.018213763078,0.637219826418
-0.018931579375,0.582114216561
-0.019636748497,0.529415717830
-0.020329171341,0.479124230872
-0.021008753692,0.431239655033
-0.021675406205,0.385761888406
-0.022329044384,0.342690827869
-0.022969588566,0.302026369135
-0.023596963900,0.263768406791
-0.024211100320,0.227916834350
-0.024811932528,0.194471544285
-0.025399399965,0.163432428082
-0.025973446785,0.134799376278
-0.026534021831,0.108572278509
-0.027081078603,0.084751023549
-0.027614575230,0.063335499359
-0.028134474440,0.044325593126
-0.028640743527,0.027721191309
-0.029133354317,0.013522179682
-0.029612283138,0.001728443372
-0.030077510779,-0.007660133090
-0.030529022459,-0.014643665733
-0.030966807786,-0.019222271102
-0.031390860722,-0.021396066214


==> figures/traj_tracking_small/x2_L01_zoomed.txt <==
11.822785326597,11.987418103326
11.824809184949,11.989072829418
11.824468225089,11.990715453844
11.821761476570,11.992345566735
11.816687967506,11.993962766076
11.809246724890,11.995566657756
11.799436774905,11.997156855621
11.787257143232,11.998732981521
11.772706855358,12.000294665355
11.755784936880,12.001841545115
11.736490413805,12.003373266924
11.714822312849,12.004889485071
11.690779661731,12.006389862049
11.664361489467,12.007874068578
11.635566826656,12.009341783639
11.604394705766,12.010792694496
11.570844161418,12.012226496717
11.534914230662,12.013642894196
11.496603953257,12.015041599163
11.455912371939,12.016422332205
11.412838532688,12.017784822269
11.367381485000,12.019128806676
11.319540282142,12.020454031121
11.269313981413,12.021760249677
11.216701644395,12.023047224797
11.161702337208,12.024314727307
11.104315130754,12.025562536401
11.044539100957,12.026790439635
10.982373329008,12.027998232914
10.917816901595,12.029185720478
10.850868911137,12.030352714887
10.781528456010,12.031499037003
10.709794640770,12.032624515967
10.635666576372,12.033728989177
10.559143380386,12.034812302262
10.480224177209,12.035874309052
10.398908098268,12.036914871551
10.315194282226,12.037933859900
10.229081875183,12.038931152344
10.140570030862,12.039906635193
10.049657910808,12.040860202786
9.956344684571,12.041791757443
9.860629529886,12.042701209427
9.762511632852,12.043588476894
9.661990188104,12.044453485845
9.559064398986,12.045296170078
9.453733477712,12.046116471134
9.345996645524,12.046914338243
9.235853132856,12.047689728267
9.123302179477,12.048442605644
9.008343034645,12.049172942324
8.890974957246,12.049880717713
8.773597215936,12.050565918604
8.656209089271,12.051228539115
8.538809865841,12.051868580618
8.421398844396,12.052486051677
8.303975333962,12.053080967970
8.186538653967,12.053653352222
8.069088134344,12.054203234129
7.951623115646,12.054730650284
7.834142949148,12.055235644100
7.716646996947,12.055718265731
7.599134632057,12.056178571995
7.481605238502,12.056616626290
7.364058211399,12.057032498515
7.246492957045,12.057426264982
7.128908892994,12.057798008337
7.011305448128,12.058147817470
6.893682062735,12.058475787428
6.776038188564,12.058782019328
6.658373288897,12.059066620268
6.540686838597,12.059329703234
6.422978324171,12.059571387012
6.305247243811,12.059791796093
6.187493107442,12.059991060578
6.069715436766,12.060169316090
5.951913765295,12.060326703671
5.834087638386,12.060463369691
5.716236613268,12.060579465750
5.598360259071,12.060675148579
5.480458156843,12.060750579944
5.362529899570,12.060805926545
5.244575092188,12.060841359917
5.126593351592,12.060857056330
5.008584306646,12.060853196689
4.890547598179,12.060829966431
4.772482878986,12.060787555423
4.654389813824,12.060726157861
4.536268079402,12.060645972169
4.418117364366,12.060547200890
4.299937369286,12.060430050589
4.181727806634,12.060294731747
4.063488400764,12.060141458654
3.945218887879,12.059970449311
3.826919016007,12.059781925318
3.708588544966,12.059576111776
3.590227246322,12.059353237180
3.471834903358,12.059113533311
3.353411311022,12.058857235136
3.234956275885,12.058584580700
3.116469616090,12.058295811024
2.997951161298,12.057991169995
2.881800752636,12.057670904265
2.768018242631,12.057335263149
2.656603495155,12.056984498513
2.547556385357,12.056618864675
2.440876799592,12.056238618301
2.336564635358,12.055844018296
2.234619801216,12.055435325709
2.135042216715,12.055012803619
2.037831812318,12.054576717041
1.942988529311,12.054127332818
1.850512319730,12.053664919522
1.760403146265,12.053189747347
1.672660982178,12.052702088015
1.587285811207,12.052202214669
1.504277627472,12.051690401774
1.423636435382,12.051166925017
1.345362249534,12.050632061210
1.269455094614,12.050086088187
1.195915005291,12.049529284709
1.124742026116,12.048961930366
1.055936211410,12.048384305477
0.989497625161,12.047796690997
0.925426340907,12.047199368421
0.863722441627,12.046592619689
0.804386019624,12.045976727090
0.747417176409,12.045351973171
0.692816022582,12.044718640643
0.640582677714,12.044077012290
0.590717270222,12.043427370879
0.543219937249,12.042769999067
0.498090824536,12.042105179317
0.455330086297,12.041433193802
0.414937885091,12.040754324328
0.376914391695,12.040068852237
0.341259784969,12.039377058329
0.307974251727,12.038679222776
0.277057986606,12.037975625035
0.248511191926,12.037266543771
0.222334077561,12.036552256771
0.198526860797,12.035833040867
0.177089766200,12.035109171854
0.158023025474,12.034380924414
0.141326877322,12.033648572039
0.127001567309,12.032912386951
0.115047347715,12.032172640033
0.105464477401,12.031429600752
0.098253221662,12.030683537084
0.093413852082,12.029934715449


==> figures/traj_tracking_small/x2_L1.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.014677176042,0.322908905630
0.031627246486,0.323943378291
0.050363736523,0.324428652510
0.070897915069,0.324390008832
0.093241446908,0.323852338536
0.117406355917,0.322840123651
0.143404989486,0.321377418552
0.171249984114,0.319487833089
0.200954232202,0.317194517205
0.232530850012,0.314520146985
0.265993146813,0.311486912110
0.301354595175,0.308116504643
0.338628802436,0.304430109124
0.377829483299,0.300448393920
0.418970433569,0.296191503768
0.462065505011,0.291679053501
0.507128581307,0.286930122868
0.554173555110,0.281963252441
0.603214306165,0.276796440544
0.654264680494,0.271447141159
0.707338470615,0.265932262781
0.762449396780,0.260268168166
0.819611089221,0.254470674927
0.878837071365,0.248555056956
0.940140744021,0.242536046606
1.003535370499,0.236427837615
1.069034062648,0.230244088715
1.136649767792,0.223997927906
1.206395256533,0.217701957334
1.278283111413,0.211368258760
1.352325716400,0.205008399573
1.428535247175,0.198633439303
1.506923662207,0.192253936620
1.587502694586,0.185879956767
1.670283844586,0.179521079411
1.755278372945,0.173186406859
1.842497294829,0.166884572635
1.931951374469,0.160623750366
2.023651120428,0.154411662959
2.117606781498,0.148255592038
2.213828343185,0.142162387621
2.312325524772,0.136138477994
2.413107776930,0.130189879778
2.516184279858,0.124322208148
2.621563941925,0.118540687194
2.729255398802,0.112850160385
2.839267013053,0.107255101138
2.951606874167,0.101759623443
3.066282799010,0.096367492550
3.183302332678,0.091082135684
3.300272749726,0.085906652774
3.417201055762,0.080843827181
3.534093989375,0.075896136400
3.650958024387,0.071065762737
3.767799372406,0.066354603927
3.884623985663,0.061764283691
4.001437560116,0.057296162219
4.118245538802,0.052951346558
4.235053115418,0.048730700900
4.351865238123,0.044634856762
4.468686613532,0.040664223034
4.585521710901,0.036818995902
4.702374766474,0.033099168626
4.819249787985,0.029504541166
4.936150559304,0.026034729658
5.053080645202,0.022689175714
5.170043396232,0.019467155557
5.287041953711,0.016367788979
5.404079254783,0.013390048114
5.521158037564,0.010532766020
5.638280846347,0.007794645078
5.755450036857,0.005174265184
5.872667781558,0.002670091749
5.989936074975,0.000280483498
6.107256739059,-0.001996299948
6.224631428542,-0.004162090678
6.342061636316,-0.006218805323
6.459548698797,-0.008168438085
6.577093801273,-0.010013053984
6.694697983244,-0.011754782313
6.812362143719,-0.013395810302
6.930087046494,-0.014938376998
7.047873325378,-0.016384767348
7.165721489374,-0.017737306500
7.283631927809,-0.018998354306
7.401604915408,-0.020170300030
7.519640617296,-0.021255557272
7.637739093946,-0.022256559081
7.755900306034,-0.023175753281
7.874124119242,-0.024015597990
7.992410308960,-0.024778557336
8.110758564912,-0.025467097368
8.229168495701,-0.026083682158
8.347639633253,-0.026630770090
8.466171437176,-0.027110810334
8.584763299021,-0.027526239499
8.703414546448,-0.027879478470
8.822124447293,-0.028172929411
8.940892213530,-0.028408972949
9.059717005142,-0.028589965513
9.176197933874,-0.028718236847
9.290334066898,-0.028796087675
9.402124430362,-0.028825787526
9.511568012838,-0.028809572706
9.618663768668,-0.028749644424
9.723410621196,-0.028648167052
9.825807465902,-0.028507266531
9.925853173429,-0.028329028912
10.023546592502,-0.028115499023
10.118886552747,-0.027868679265
10.211871867398,-0.027590528537
10.302501335912,-0.027282961264
10.390773746474,-0.026947846557
10.476687878401,-0.026587007472
10.560242504446,-0.026202220376
10.641436393009,-0.025795214422
10.720268310239,-0.025367671110
10.796737022048,-0.024921223958
10.870841296031,-0.024457458244
10.942579903282,-0.023977910855
11.011951620134,-0.023484070200
11.078955229793,-0.022977376212
11.143589523893,-0.022459220423
11.205853303965,-0.021930946110
11.265745382816,-0.021393848505
11.323264585826,-0.020849175076
11.378409752170,-0.020298125863
11.431179735952,-0.019741853872
11.481573407271,-0.019181465526
11.529589653203,-0.018618021163
11.575227378719,-0.018052535584
11.618485507523,-0.017485978646
11.659362982831,-0.016919275888
11.697858768073,-0.016353309213
11.733971847541,-0.015788917585
11.767701226961,-0.015226897773
11.799045934020,-0.014668005123
11.828005018821,-0.014112954348
11.854577554289,-0.013562420359
11.878762636523,-0.013017039101
11.900559385089,-0.012477408425
11.919966943268,-0.011944088966
11.936984478260,-0.011417605043
11.951611181329,-0.010898445570
11.963846267916,-0.010387064979
11.973688977701,-0.009883884154
11.981138574631,-0.009389291371
11.986194346906,-0.008903643241
11.988855606927,-0.008427265665
11.989121691210,-0.007960454782
11.989391960272,-0.005103477925
11.989665798475,0.000143425426
11.989942613849,0.007780042697
11.990221837886,0.017806187270
11.990502925303,0.030221697542
11.990785353784,0.045026435988
11.991068623698,0.062220288233
11.991352257797,0.081803162132
11.991635800888,0.103774986858
11.991918819494,0.128135711999
11.992200901492,0.154885306672
11.992481655741,0.184023758643
11.992760711684,0.215551073460
11.993037718954,0.249467273607
11.993312346948,0.285772397661
11.993584284411,0.324466499474
11.993853238990,0.365549647362
11.994118936798,0.409021923317
11.994381121953,0.454883422232
11.994639556129,0.503134251140
11.994894018084,0.553774528477
11.995144303196,0.606804383358
11.995390222990,0.662223954868
11.995631604666,0.720033391381
11.995868290618,0.780232849885
11.996100137963,0.842822495334
11.996327018057,0.907802500014
11.996548816027,0.975173042932
11.996765430288,1.044934309219
11.996976772075,1.117086489557
11.997182764971,1.191629779615
11.997383344438,1.268564379518
11.997578457357,1.347890493322
11.997768061566,1.429608328514
11.997952125407,1.513718095530
11.998130627277,1.600220007289
11.998303555183,1.689114278748
11.998470906309,1.780401126470
11.998632686582,1.874080768218
11.998788910249,1.970153422559
11.998939599462,2.068619308491
11.999084783867,2.169478645081
11.999224500205,2.272731651126
11.999358791920,2.378378544827
11.999487708770,2.486419543481
11.999611306455,2.596854863188
11.999729646246,2.709684718573
11.999842794631,2.824909322527
11.999950822961,2.942528885958
12.000053807109,3.062543617560
12.000151827142,3.182553723598
12.000244966996,3.302559407701
12.000333314165,3.422560870675
12.000416959394,3.542558310326
12.000495996389,3.662551921295
12.000570521528,3.782541894913
12.000640633588,3.902528419055
12.000706433479,4.022511678020
12.000768023985,4.142491852412
12.000825509518,4.262469119039
12.000878995880,4.382443650816
12.000928590033,4.502415616689
12.000974399879,4.622385181555
12.001016534047,4.742352506205
12.001055101696,4.862317747265
12.001090212316,4.982281057159
12.001121975545,5.102242584064
12.001150500994,5.222202471891
12.001175898077,5.342160860258
12.001198275853,5.462117884481
12.001217742874,5.582073675571
12.001234407041,5.702028360231
12.001248375469,5.821982060868
12.001259754358,5.941934895609
12.001268648872,6.061886978315
12.001275163028,6.181838418614
12.001279399587,6.301789321931
12.001281459957,6.421739789522
12.001281444100,6.541689918515
12.001279450444,6.661639801960
12.001275575809,6.781589528875
12.001269915326,6.901539184301
12.001262562379,7.021488849358
12.001253608536,7.141438601306
12.001243143497,7.261388513611
12.001231255046,7.381338656007
12.001218029002,7.501289094569
12.001203549183,7.621239891783
12.001187897369,7.741191106619
12.001171153275,7.861142794609
12.001153394524,7.981095007919
12.001134696625,8.101047795435
12.001115132960,8.221001202838
12.001094774770,8.340955272687
12.001073691144,8.460910044499
12.001051949018,8.580865554839
12.001029613173,8.700821837393
12.001006746235,8.820778923063
12.000983408682,8.940736840043
12.000959658853,9.060695613909
12.000935552957,9.178255267701
12.000911145091,9.293415822009
12.000886487252,9.406177295055
12.000861629359,9.516539702781
12.000836619276,9.624503058930
12.000811502830,9.730067375127
12.000786323843,9.833232660967
12.000761124155,9.933998924091
12.000735943656,10.032366170269
12.000710820314,10.128334403480
12.000685790213,10.221903625991
12.000660887577,10.313073838433
12.000636144817,10.401845039879
12.000611592557,10.488217227921
12.000587259677,10.572190398738
12.000563173349,10.653764547175
12.000539359077,10.732939666813
12.000515840736,10.809715750034
12.000492640612,10.884092788097
12.000469779444,10.956070771199
12.000447276464,11.025649688543
12.000425149441,11.092829528402
12.000403414720,11.157610278179
12.000382087265,11.219991924470
12.000361180703,11.279974453122
12.000340707366,11.337557849290
12.000320678331,11.392742097494
12.000301103465,11.445527181672
12.000281991465,11.495913085232
12.000263349903,11.543899791103
12.000245185264,11.589487281785
12.000227502990,11.632675539395
12.000210307521,11.673464545715
12.000193602333,11.711854282233
12.000177389982,11.747844730187
12.000161672142,11.781435870607
12.000146449643,11.812627684351
12.000131722511,11.841420152146
12.000117490007,11.867813254622
12.000103750662,11.891806972349
12.000090502316,11.913401285865
12.000077742153,11.932596175712
12.000065466736,11.949391622464
12.000053672045,11.963787606757
12.000042353505,11.975784109314
12.000031506025,11.985381110971
12.000021124027,11.992578592702
12.000011201479,11.997376535642
12.000001731924,11.999774921107
11.999992708514,11.999773730616
11.997584124037,11.999772945910
11.992775970941,11.999772548967
11.985568241370,11.999772522022
11.975960927186,11.999772847581
11.963954019993,11.999773508432
11.949547511166,11.999774487665
11.932741391875,11.999775768677
11.913535653104,11.999777335187
11.891930285680,11.999779171245
11.867925280289,11.999781261242
11.841520627501,11.999783589913
11.812716317788,11.999786142352
11.781512341543,11.999788904012
11.747908689100,11.999791860712
11.711905350754,11.999794998644
11.673502316769,11.999798304372
11.632699577407,11.999801764840
11.589497122931,11.999805367371
11.543894943631,11.999809099669
11.495893029827,11.999812949821
11.445491371892,11.999816906297
11.392689960258,11.999820957948
11.337488785431,11.999825094008
11.279887838002,11.999829304090
11.219887108656,11.999833578186
11.157486588181,11.999837906662
11.092686267483,11.999842280258
11.025486137588,11.999846690082
10.955886189652,11.999851127608
10.883886414973,11.999855584673
10.809486804989,11.999860053468
10.732687351293,11.999864526537
10.653488045634,11.999868996771
10.571888879924,11.999873457404
10.487889846241,11.999877902002
10.401490936836,11.999882324463
10.312692144135,11.999886719008
10.221493460742,11.999891080175
10.127894879443,11.999895402813
10.031896393210,11.999899682072
9.933497995200,11.999903913403
9.832699678757,11.999908092544
9.729501437416,11.999912215515
9.623903264902,11.999916278613
9.515905155132,11.999920278402
9.405507102212,11.999924211707
9.292709100444,11.999928075607
9.177511144316,11.999931867424
9.059913228509,11.999935584721
8.939915347896,11.999939225291
8.819917497535,11.999942787148
8.699919672673,11.999946268523
8.579921868744,11.999949667857
8.459924081365,11.999952983789
8.339926306335,11.999956215153
8.219928539633,11.999959360966
8.099930777416,11.999962420427
7.979933016017,11.999965392904
7.859935251941,11.999968277932
7.739937481862,11.999971075199
7.619939702621,11.999973784547
7.499941911225,11.999976405960
7.379944104838,11.999978939557
7.259946280786,11.999981385589
7.139948436544,11.999983744430
7.019950569742,11.999986016570
6.899952678156,11.999988202609
6.779954759704,11.999990303255
6.659956812446,11.999992319310
6.539958834577,11.999994251671
6.419960824428,11.999996101321
6.299962780454,11.999997869325
6.179964701239,11.999999556822
6.059966585489,12.000001165023
5.939968432024,12.000002695203
5.819970239782,12.000004148697
5.699972007809,12.000005526895
5.579973735259,12.000006831239
5.459975421387,12.000008063215
5.339977065549,12.000009224351
5.219978667195,12.000010316211
5.099980225868,12.000011340393
4.979981741196,12.000012298523
4.859983212896,12.000013192253
4.739984640763,12.000014023254
4.619986024668,12.000014793218
4.499987364561,12.000015503848
4.379988660456,12.000016156859
4.259989912440,12.000016753973
4.139991120660,12.000017296919
4.019992285325,12.000017787424
3.899993406701,12.000018227218
3.779994485108,12.000018618025
3.659995520918,12.000018961562
3.539996514550,12.000019259541
3.419997466470,12.000019513660
3.299998377185,12.000019725606
3.179999247240,12.000019897050
3.060000077221,12.000020029647
2.940000867745,12.000020125034
2.822401619461,12.000020184826
2.707202333049,12.000020210620
2.594403009213,12.000020203986
2.484003648684,12.000020166471
2.376004252212,12.000020099597
2.270404820570,12.000020004859
2.167205354548,12.000019883724
2.066405854949,12.000019737630
1.968006322594,12.000019567985
1.872006758312,12.000019376167
1.778407162944,12.000019163524
1.687207537338,12.000018931371
1.598407882350,12.000018680991
1.512008198839,12.000018413635
1.428008487669,12.000018130520
1.346408749705,12.000017832829
1.267208985812,12.000017521714
1.190409196854,12.000017198292
1.116009383693,12.000016863643
1.044009547189,12.000016518819
0.974409688195,12.000016164833
0.907209807559,12.000015802665
0.842409906123,12.000015433264
0.780009984720,12.000015057542
0.720010044176,12.000014676379
0.662410085305,12.000014290621
0.607210108914,12.000013901082
0.554410115795,12.000013508542
0.504010106731,12.000013113749
0.456010082493,12.000012717421
0.410410043835,12.000012320241
0.367209991502,12.000011922864
0.326409926223,12.000011525912
0.288009848712,12.000011129977
0.252009759667,12.000010735624
0.218409659775,12.000010343386
0.187209549702,12.000009953768
0.158409430101,12.000009567248
0.132009301609,12.000009184275
0.108009164845,12.000008805273
0.086409020413,12.000008430640
0.067208868899,12.000008060745
0.050408710872,12.000007695936
0.036008546886,12.000007336535
0.024008377475,12.000006982841
0.014408203159,12.000006635128
0.007208024439,12.000006293652
0.002407841800,12.000005958642
0.000007655710,12.000005630311
0.000007466619,12.000005308848
0.000007274962,11.997604994424
0.000007081157,11.992804687191
0.000006885603,11.985604387283
0.000006688687,11.976004094815
0.000006490776,11.964003809887
0.000006292224,11.949603532580
0.000006093367,11.932803262963
0.000005894527,11.913603001086
0.000005696010,11.892002746988
0.000005498107,11.868002500691
0.000005301095,11.841602262207
0.000005105236,11.812802031533
0.000004910777,11.781601808656
0.000004717952,11.748001593549
0.000004526982,11.712001386178
0.000004338074,11.673601186494
0.000004151421,11.632800994443
0.000003967205,11.589600809959
0.000003785595,11.544000632968
0.000003606747,11.496000463388
0.000003430807,11.445600301131
0.000003257909,11.392800146098
0.000003088176,11.337599998189
0.000002921718,11.279999857292
0.000002758640,11.219999723293
0.000002599031,11.157599596073
0.000002442974,11.092799475506
0.000002290541,11.025599361464
0.000002141797,10.955999253812
0.000001996796,10.883999152415
0.000001855584,10.809599057132
0.000001718199,10.732798967821
0.000001584674,10.653598884337
0.000001455030,10.571998806532
0.000001329285,10.487998734258
0.000001207446,10.401598667363
0.000001089518,10.312798605696
0.000000975498,10.221598549105
0.000000865375,10.127998497437
0.000000759135,10.031998450537
0.000000656759,9.933598408252
0.000000558220,9.832798370430
0.000000463491,9.729598336916
0.000000372535,9.623998307558
0.000000285315,9.515998282205
0.000000201789,9.405598260705
0.000000121910,9.292798242910
0.000000045628,9.177598228672
-0.000000027108,9.059998217843
-0.000000096356,8.939998210279
-0.000000162172,8.819998205837
-0.000000224619,8.699998204376
-0.000000283759,8.579998205756
-0.000000339658,8.459998209842
-0.000000392383,8.339998216497
-0.000000442003,8.219998225591
-0.000000488589,8.099998236994
-0.000000532213,7.979998250578
-0.000000572947,7.859998266220
-0.000000610866,7.739998283797
-0.000000646045,7.619998303191
-0.000000678559,7.499998324285
-0.000000708484,7.379998346967
-0.000000735897,7.259998371126
-0.000000760875,7.139998396656
-0.000000783493,7.019998423450
-0.000000803830,6.899998451410
-0.000000821962,6.779998480434
-0.000000837966,6.659998510430
-0.000000851917,6.539998541304
-0.000000863892,6.419998572966
-0.000000873965,6.299998605331
-0.000000882212,6.179998638316
-0.000000888705,6.059998671840
-0.000000893518,5.939998705825
-0.000000896724,5.819998740198
-0.000000898393,5.699998774887
-0.000000898597,5.579998809824
-0.000000897403,5.459998844942
-0.000000894880,5.339998880179
-0.000000891094,5.219998915475
-0.000000886113,5.099998950773
-0.000000879999,4.979998986018
-0.000000872817,4.859999021157
-0.000000864627,4.739999056143
-0.000000855490,4.619999090928
-0.000000845466,4.499999125468
-0.000000834611,4.379999159721
-0.000000822982,4.259999193648
-0.000000810634,4.139999227212
-0.000000797619,4.019999260378
-0.000000783990,3.899999293114
-0.000000769796,3.779999325391
-0.000000755086,3.659999357179
-0.000000739907,3.539999388452
-0.000000724306,3.419999419188
-0.000000708326,3.299999449364
-0.000000692009,3.179999478960
-0.000000675397,3.059999507958
-0.000000658530,2.939999536341
-0.000000641446,2.822399564094
-0.000000624180,2.707199591206
-0.000000606770,2.594399617663
-0.000000589247,2.483999643457
-0.000000571646,2.375999668579
-0.000000553996,2.270399693022
-0.000000536327,2.167199716780
-0.000000518668,2.066399739850
-0.000000501044,1.967999762227
-0.000000483483,1.871999783912
-0.000000466007,1.778399804902
-0.000000448640,1.687199825199
-0.000000431403,1.598399844803
-0.000000414318,1.511999863718
-0.000000397402,1.427999881947
-0.000000380675,1.346399899494
-0.000000364152,1.267199916365
-0.000000347851,1.190399932565
-0.000000331784,1.115999948102
-0.000000315968,1.043999962982
-0.000000300413,0.974399977214
-0.000000285131,0.907199990807
-0.000000270133,0.842400003770
-0.000000255430,0.780000016112
-0.000000241028,0.720000027845
-0.000000226937,0.662400038978
-0.000000213164,0.607200049524
-0.000000199714,0.554400059494
-0.000000186593,0.504000068899
-0.000000173806,0.456000077752
-0.000000161357,0.410400086065
-0.000000149249,0.367200093851
-0.000000137484,0.326400101124
-0.000000126065,0.288000107895
-0.000000114992,0.252000114180
-0.000000104266,0.218400119990
-0.000000093888,0.187200125339
-0.000000083856,0.158400130241
-0.000000074171,0.132000134710
-0.000000064830,0.108000138759
-0.000000055832,0.086400142402
-0.000000047174,0.067200145652
-0.000000038853,0.050400148524
-0.000000030867,0.036000151030
-0.000000023212,0.024000153184
-0.000000015884,0.014400154999
-0.000000008878,0.007200156489
-0.000000002191,0.002400157667
0.000000004182,0.000000158545


==> figures/traj_tracking_small/x2_L1_zoomed.txt <==
12.000001731924,11.999774921107
11.999992708514,11.999773730616
11.997584124037,11.999772945910
11.992775970941,11.999772548967
11.985568241370,11.999772522022
11.975960927186,11.999772847581
11.963954019993,11.999773508432
11.949547511166,11.999774487665
11.932741391875,11.999775768677
11.913535653104,11.999777335187
11.891930285680,11.999779171245
11.867925280289,11.999781261242
11.841520627501,11.999783589913
11.812716317788,11.999786142352
11.781512341543,11.999788904012
11.747908689100,11.999791860712
11.711905350754,11.999794998644
11.673502316769,11.999798304372
11.632699577407,11.999801764840
11.589497122931,11.999805367371
11.543894943631,11.999809099669
11.495893029827,11.999812949821
11.445491371892,11.999816906297
11.392689960258,11.999820957948
11.337488785431,11.999825094008
11.279887838002,11.999829304090
11.219887108656,11.999833578186
11.157486588181,11.999837906662
11.092686267483,11.999842280258
11.025486137588,11.999846690082
10.955886189652,11.999851127608
10.883886414973,11.999855584673
10.809486804989,11.999860053468
10.732687351293,11.999864526537
10.653488045634,11.999868996771
10.571888879924,11.999873457404
10.487889846241,11.999877902002
10.401490936836,11.999882324463
10.312692144135,11.999886719008
10.221493460742,11.999891080175
10.127894879443,11.999895402813
10.031896393210,11.999899682072
9.933497995200,11.999903913403
9.832699678757,11.999908092544
9.729501437416,11.999912215515
9.623903264902,11.999916278613
9.515905155132,11.999920278402
9.405507102212,11.999924211707
9.292709100444,11.999928075607
9.177511144316,11.999931867424
9.059913228509,11.999935584721
8.939915347896,11.999939225291
8.819917497535,11.999942787148
8.699919672673,11.999946268523
8.579921868744,11.999949667857
8.459924081365,11.999952983789
8.339926306335,11.999956215153
8.219928539633,11.999959360966
8.099930777416,11.999962420427
7.979933016017,11.999965392904
7.859935251941,11.999968277932
7.739937481862,11.999971075199
7.619939702621,11.999973784547
7.499941911225,11.999976405960
7.379944104838,11.999978939557
7.259946280786,11.999981385589
7.139948436544,11.999983744430
7.019950569742,11.999986016570
6.899952678156,11.999988202609
6.779954759704,11.999990303255
6.659956812446,11.999992319310
6.539958834577,11.999994251671
6.419960824428,11.999996101321
6.299962780454,11.999997869325
6.179964701239,11.999999556822
6.059966585489,12.000001165023
5.939968432024,12.000002695203
5.819970239782,12.000004148697
5.699972007809,12.000005526895
5.579973735259,12.000006831239
5.459975421387,12.000008063215
5.339977065549,12.000009224351
5.219978667195,12.000010316211
5.099980225868,12.000011340393
4.979981741196,12.000012298523
4.859983212896,12.000013192253
4.739984640763,12.000014023254
4.619986024668,12.000014793218
4.499987364561,12.000015503848
4.379988660456,12.000016156859
4.259989912440,12.000016753973
4.139991120660,12.000017296919
4.019992285325,12.000017787424
3.899993406701,12.000018227218
3.779994485108,12.000018618025
3.659995520918,12.000018961562
3.539996514550,12.000019259541
3.419997466470,12.000019513660
3.299998377185,12.000019725606
3.179999247240,12.000019897050
3.060000077221,12.000020029647
2.940000867745,12.000020125034
2.822401619461,12.000020184826
2.707202333049,12.000020210620
2.594403009213,12.000020203986
2.484003648684,12.000020166471
2.376004252212,12.000020099597
2.270404820570,12.000020004859
2.167205354548,12.000019883724
2.066405854949,12.000019737630
1.968006322594,12.000019567985
1.872006758312,12.000019376167
1.778407162944,12.000019163524
1.687207537338,12.000018931371
1.598407882350,12.000018680991
1.512008198839,12.000018413635
1.428008487669,12.000018130520
1.346408749705,12.000017832829
1.267208985812,12.000017521714
1.190409196854,12.000017198292
1.116009383693,12.000016863643
1.044009547189,12.000016518819
0.974409688195,12.000016164833
0.907209807559,12.000015802665
0.842409906123,12.000015433264
0.780009984720,12.000015057542
0.720010044176,12.000014676379
0.662410085305,12.000014290621
0.607210108914,12.000013901082
0.554410115795,12.000013508542
0.504010106731,12.000013113749
0.456010082493,12.000012717421
0.410410043835,12.000012320241
0.367209991502,12.000011922864
0.326409926223,12.000011525912
0.288009848712,12.000011129977
0.252009759667,12.000010735624
0.218409659775,12.000010343386
0.187209549702,12.000009953768
0.158409430101,12.000009567248
0.132009301609,12.000009184275
0.108009164845,12.000008805273
0.086409020413,12.000008430640
0.067208868899,12.000008060745
0.050408710872,12.000007695936
0.036008546886,12.000007336535
0.024008377475,12.000006982841
0.014408203159,12.000006635128
0.007208024439,12.000006293652
0.002407841800,12.000005958642


==> figures/traj_tracking_small/x4_L01.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.015027339729,0.323232352574
0.033162367420,0.324865598649
0.053859603263,0.326842801166
0.076603300182,0.328589587580
0.102043251591,0.330290018337
0.129680866811,0.331187449552
0.159066852980,0.332041749117
0.190430663707,0.333066981025
0.224736808059,0.333728602398
0.261288903703,0.334581796786
0.300220302876,0.335216971969
0.341629068191,0.336040598109
0.385365765575,0.337072101796
0.431101365300,0.337708728437
0.478872048290,0.337895940423
0.529197460010,0.337528266818
0.581538243945,0.337536544404
0.635381879181,0.337498976444
0.691175214238,0.337013115642
0.749166595037,0.336736222483
0.809497260090,0.336742245942
0.872237629222,0.336910731342
0.936740122261,0.336877015838
1.003307356816,0.336328566499
1.071810963551,0.335757316829
1.142391225153,0.335254579134
1.215857608675,0.334714476430
1.292118583089,0.334448608880
1.370394382945,0.334015082651
1.450929754774,0.332747885345
1.533140234309,0.331134157076
1.617561846637,0.329547708326
1.704014805490,0.327917650339
1.792498596310,0.326576746881
1.883465054926,0.325110993178
1.976496458465,0.323134824029
2.071822340225,0.321365254074
2.168883177312,0.319164545167
2.268607807680,0.316803160215
2.371130628566,0.314102794466
2.476218662160,0.311731576522
2.583282550449,0.308846216572
2.692454963826,0.305686151510
2.804338337927,0.302538225778
2.918386606911,0.299493613278
3.035242439794,0.296536832914
3.154146105607,0.293314969521
3.274798420367,0.290033642743
3.397505860896,0.286760333490
3.522653398827,0.283362996354
3.647008613787,0.280022383475
3.770960666749,0.276991377684
3.894519392291,0.273793201761
4.017707890407,0.270578513980
4.140501347130,0.267476330268
4.262897949812,0.264375825528
4.385331866056,0.260650524404
4.507453496830,0.256569994827
4.628890027389,0.252449569665
4.749681799313,0.248321603281
4.869787412362,0.243755941243
4.989609642375,0.239091459534
5.109529170993,0.234736225890
5.229419925258,0.231041949981
5.349086945437,0.227509729936
5.468988607212,0.224230105080
5.588648680144,0.220368433107
5.707934188646,0.216939066391
5.827778375042,0.213682209043
5.947032098015,0.210380129660
6.066207612787,0.207104441335
6.184844278447,0.204160541133
6.303483664262,0.200969589816
6.422073245171,0.197430771533
6.540891801589,0.193907842572
6.659209914623,0.190478691857
6.777285904912,0.187397298525
6.895202417717,0.184973836737
7.012826648651,0.182507714030
7.130066100835,0.180117383481
7.247059960102,0.177749567246
7.363891276463,0.175118288914
7.481030163940,0.172607086230
7.598331553513,0.170309250811
7.715527523333,0.167896438376
7.832273862190,0.165747923622
7.949138119640,0.163463233383
8.065548284664,0.161251277209
8.181684893374,0.159558670893
8.297145594742,0.158299579638
8.412665026594,0.157416351704
8.527593294501,0.156249071074
8.642116750471,0.154495942976
8.756286053390,0.152846928107
8.870718002841,0.151136689232
8.984565561679,0.148867936412
9.098304991857,0.146140123230
9.211929795910,0.142759609154
9.325472369157,0.139741715584
9.439073068484,0.136304647519
9.549752271975,0.132394129660
9.658055288456,0.128880723807
9.764374864277,0.124980263736
9.868780022728,0.120670888620
9.970685628113,0.116031260858
10.070011398765,0.110891204149
10.167039129119,0.105509698924
10.262277706391,0.099996937205
10.355378340399,0.094423692182
10.445796577412,0.089019905432
10.533342525179,0.083419976157
10.618089710651,0.077756889492
10.700549991521,0.072236482278
10.780456532456,0.066569402160
10.858322120220,0.060679007849
10.933924598621,0.054658966804
11.006864145003,0.048918963409
11.077274083611,0.042941074855
11.144752897806,0.037184956964
11.210150138323,0.031523486596
11.273059291546,0.026135279165
11.333398283415,0.020417446816
11.391355459646,0.014570308880
11.446860467061,0.008074857635
11.499698016120,0.001377982149
11.549626236359,-0.004780978575
11.597229463726,-0.011387552672
11.642675059738,-0.018024224783
11.685844810526,-0.025118503921
11.726656382433,-0.032738242005
11.764675218035,-0.040464063041
11.800185506334,-0.048576425392
11.833627668600,-0.056251608010
11.864102822282,-0.063640745058
11.891730286337,-0.070596884816
11.917068820715,-0.077202491209
11.940022931330,-0.083478128104
11.960788748122,-0.089886645754
11.979284516709,-0.095890334819
11.995896943912,-0.101782709659
12.010341175444,-0.107242746651
12.022310796889,-0.112497440530
12.032118337482,-0.118232338046
12.039437598580,-0.123334859274
12.044222922918,-0.128699826966
12.046948607104,-0.134185385785
12.047728060195,-0.139622783810
12.046370241328,-0.145134831094
12.042959699887,-0.151038965302
12.037401853054,-0.157085458461
12.031973145308,-0.160341073840
12.026412833633,-0.161437138266
12.021122371525,-0.159767974560
12.016393693911,-0.155432066552
12.011529766951,-0.148512910033
12.006727098621,-0.138451891670
12.002078915025,-0.125230481726
11.997068189052,-0.110038308612
11.992133074223,-0.092239575747
11.986627447126,-0.072329760332
11.981016211107,-0.049787740213
11.975391853308,-0.024997111924
11.969694381410,0.002000149848
11.964160552104,0.032186881116
11.958408192968,0.065115183564
11.953136813276,0.100629201137
11.947995996054,0.138462580238
11.942786071429,0.178866451302
11.937893270644,0.222022370647
11.933224761467,0.267687167632
11.928898287366,0.316235634812
11.924162197431,0.367589972108
11.919545821690,0.421631445769
11.914930654572,0.478589315172
11.910719215390,0.537784904864
11.906877568567,0.598833313565
11.902721684559,0.661802689993
11.898602957285,0.726927988897
11.894506528155,0.794821673889
11.890895992998,0.865619997360
11.886918533586,0.938663827161
11.883051880602,1.014654984553
11.878762527742,1.093354766783
11.874205090618,1.174160597463
11.869693440308,1.256845952405
11.864923245945,1.341810465675
11.860553373049,1.429221714623
11.856261301255,1.518822344091
11.852547647121,1.610828959917
11.848518012452,1.705694902295
11.844962475311,1.802891036798
11.842019766620,1.903008369067
11.838975715221,2.005459618190
11.836298594162,2.110684548721
11.832985956113,2.218295385961
11.829228371689,2.328409583447
11.825470035465,2.441244614458
11.821491923442,2.556373642300
11.817712038592,2.674143674708
11.813609918867,2.794462727601
11.809820489924,2.914835144826
11.806360538548,3.035244801983
11.803122544795,3.155700515461
11.799883439350,3.276372095418
11.797103077063,3.397312373528
11.794380574255,3.517893520330
11.791099360388,3.638455396061
11.787879075437,3.758683410991
11.784648427575,3.878921737329
11.781618181423,3.999477566379
11.778315134213,4.120330385035
11.775110292119,4.241407876410
11.772228758048,4.362877097081
11.769355356716,4.483975102248
11.766907981503,4.604971458844
11.765066640123,4.725642669464
11.763306405496,4.845780089947
11.761441987060,4.965612943557
11.760302581281,5.085541571329
11.759343116164,5.205608836613
11.757935517273,5.325535944863
11.756817248307,5.445838547481
11.755960098003,5.566352090119
11.755031335209,5.686679074341
11.753869694938,5.807377981627
11.752612961535,5.928117182546
11.751954764562,6.048679109324
11.751627447566,6.168994497605
11.751314569804,6.289756263895
11.750621129357,6.410195214348
11.750258751879,6.530584429119
11.750569854728,6.651119869102
11.751343139087,6.771934304434
11.752390906672,6.892620040495
11.753709558645,7.013111699541
11.755427536971,7.133598673081
11.756960578537,7.254337849899
11.758332365290,7.374803138601
11.759756639470,7.495739767147
11.761403526880,7.617186453548
11.763413103681,7.739069937150
11.765530588802,7.860851442434
11.768345887729,7.982383406737
11.770594251537,8.104198805224
11.772359414270,8.226060321888
11.774563090908,8.347659990284
11.776543707510,8.468782883602
11.779106036537,8.589706399676
11.781977577044,8.710068664897
11.784667956340,8.830964120809
11.787204779222,8.949281666001
11.789987250416,9.065471015997
11.792415497803,9.179184666639
11.794622427086,9.290462224419
11.796824389109,9.399813877904
11.798689792288,9.506580749646
11.800500864007,9.610721889748
11.802350567483,9.712208782802
11.804206928112,9.811908736610
11.806662091477,9.908876247874
11.809401931672,10.003397572968
11.812163508862,10.096033123390
11.814635608294,10.186413652948
11.816930614949,10.274132820990
11.818908842861,10.359034097424
11.821330993513,10.441466822193
11.824020459729,10.521270123387
11.826423567842,10.598581385330
11.829119875904,10.673228964858
11.831683815140,10.745502793125
11.833834353341,10.815274729455
11.836108334849,10.883133225438
11.838643191540,10.948769172834
11.841436736163,11.012321680555
11.844280428787,11.072894206323
11.847055421821,11.131521726896
11.849503173712,11.187605071538
11.851598056364,11.241738731080
11.853501278092,11.293413737538
11.855451973734,11.342908405220
11.857560665694,11.389719698071
11.859362384851,11.434380400296
11.860943739141,11.476689306724
11.863056849343,11.516476759631
11.864936543372,11.553505950261
11.866650644726,11.588322097655
11.868625285089,11.620644514531
11.870844310371,11.650668907249
11.873155899922,11.677827282172
11.875268037051,11.702990663057
11.877469572621,11.725934375454
11.879837789335,11.746356925345
11.882301518745,11.764929429213
11.884860192196,11.780664869513
11.887389265551,11.793610140219
11.889775861610,11.804355342146
11.892272917613,11.812886486182
11.894384587819,11.819109487642
11.896284269219,11.822443094037
11.897838058687,11.823420312191
11.896731162063,11.824900272322
11.892803645047,11.826894720541
11.886447882853,11.828589630762
11.877447322900,11.830110047250
11.866168181191,11.832162298060
11.852285093140,11.833721478733
11.836236523547,11.834857389877
11.817621154242,11.836021094286
11.796882493072,11.837631676624
11.773824134519,11.839240348547
11.748591766270,11.840485953057
11.721402750036,11.841488865895
11.691654923868,11.842378647257
11.659354238967,11.843313334465
11.624788657832,11.843807543271
11.587723152852,11.843811197578
11.548373528647,11.844248954008
11.506954806836,11.844487604497
11.462641005593,11.844872235704
11.415985046350,11.845683931321
11.366777909527,11.846151794924
11.315031629567,11.846244076280
11.261400345070,11.846944829776
11.205508523737,11.848033587648
11.147032011529,11.849506132525
11.085765034730,11.851120514045
11.022139019255,11.852826677878
10.955745664253,11.854498743784
10.887567442223,11.856451165426
10.817383428528,11.858697051379
10.744469762925,11.860426074956
10.669048738338,11.862772796947
10.591054794717,11.865724775122
10.510603459312,11.868511472711
10.427116171845,11.871267766830
10.341512028644,11.873862680441
10.253235797647,11.876126348155
10.162741595328,11.877720844529
10.069492815618,11.879145601493
9.974415862639,11.880165574206
9.877155632251,11.881772824860
9.777499948996,11.882914991978
9.674945810765,11.884140641249
9.570348442929,11.885206315185
9.464059688439,11.886131161892
9.354864055810,11.886703954185
9.243401452810,11.887361078375
9.129355697490,11.888286047827
9.012313656114,11.888953879515
8.892780904951,11.889321145498
8.773144495588,11.890284389775
8.653589660313,11.891010544647
8.534167292984,11.891589055148
8.415153617754,11.892480018845
8.295964199054,11.893266511465
8.176892620064,11.894722553617
8.057485056313,11.896563772965
7.937817970654,11.898325590545
7.817807100130,11.899955691860
7.697646881870,11.901606001645
7.577279484920,11.903262837248
7.457262762923,11.905043706905
7.337002387932,11.907222550058
7.217501355734,11.909470307617
7.098045454118,11.911888827639
6.978657625425,11.913748432470
6.859009541098,11.915560030196
6.739149959284,11.917986871813
6.619092114640,11.919868673220
6.499113963531,11.922119781113
6.379750761790,11.924528341842
6.260423330722,11.926899438300
6.140927764373,11.929573075100
6.021677947687,11.931941174078
5.902050337777,11.934132230147
5.782735687031,11.936173918867
5.663271516184,11.938231897432
5.543444244077,11.939902398163
5.423146896313,11.941655213210
5.302760901500,11.943605796243
5.182317854692,11.945352524804
5.061709647571,11.947132624692
4.941293281650,11.948396997756
4.820649670874,11.949670719830
4.700000390822,11.951149223384
4.578897731801,11.952502056966
4.457903834761,11.953437604943
4.336446070375,11.953829720720
4.215376439790,11.954806579743
4.094734781175,11.956072256254
3.974396162993,11.956932081355
3.854099154195,11.958243044119
3.733884010754,11.959368240373
3.614085145634,11.960763312209
3.493652566857,11.961751948132
3.373104699161,11.962284275820
3.252320220640,11.962679324708
3.131940434407,11.962676371034
3.011648489963,11.962650711009
2.891444063774,11.962989840892
2.773978448419,11.963887147611
2.658934324647,11.964847847758
2.546723918245,11.965627149810
2.436908132746,11.966085100155
2.330127790588,11.966292407006
2.225427615368,11.966519462225
2.122999425320,11.966525270272
2.023232872661,11.966151432229
1.925429789340,11.965589469954
1.829857144943,11.965333801133
1.736711193047,11.964776324395
1.645951765473,11.963892634786
1.557400160119,11.962608760601
1.471085112933,11.961877613595
1.387236582502,11.961169720112
1.305579081397,11.960395968996
1.226827764318,11.959494666849
1.150888978882,11.958881060126
1.077845209763,11.957758130106
1.006812815099,11.957064491511
0.938633713205,11.955874428579
0.872537030313,11.954804949952
0.808375088814,11.954086604053
0.747100131302,11.953590012567
0.687948182268,11.953401446491
0.631182378225,11.953368929755
0.576374366052,11.953071783274
0.524571739488,11.952999017620
0.475035246953,11.952434918652
0.428219027824,11.952024308078
0.383627091125,11.951469363187
0.341783659797,11.951339091256
0.302237829361,11.950608617868
0.265029822694,11.950357869196
0.229928912607,11.950461279136
0.197265167240,11.951162468924
0.166621266368,11.951438949118
0.138187835046,11.952075174151
0.112203766838,11.953040555003
0.088808321572,11.954219477102
0.068068532509,11.955726556504
0.049673529659,11.957132476774
0.034227610365,11.958334980621
0.020782178437,11.958943998325
0.009534353131,11.959987825466
0.000509887662,11.960646585109
-0.005528047334,11.961121272046
-0.008794448352,11.961317660423
-0.009167788560,11.961321685238
-0.007082520698,11.961397701887
-0.005311180458,11.959193700401
-0.003443013830,11.954674045765
-0.001604054374,11.947962520300
0.000305462091,11.938325085702
0.002834422150,11.926597314934
0.005714674975,11.912771615556
0.008900246556,11.896459464848
0.012234471363,11.877180089592
0.016053703277,11.855847747759
0.019688583203,11.831667621268
0.023066425721,11.805124189304
0.026324191782,11.776420836000
0.029276145549,11.744886629167
0.031967046520,11.711160017285
0.034396202993,11.674560041264
0.037214895792,11.635078602846
0.039892177550,11.593545925857
0.041967144413,11.549220944927
0.044217678051,11.502254797942
0.046194650861,11.452554340637
0.048853912729,11.400511930316
0.052020797421,11.346234141156
0.055830184904,11.289507732639
0.059729444186,11.230429614794
0.063194415702,11.169038101263
0.066695799927,11.105304962067
0.069939993742,11.038893640885
0.073074057003,10.970398980997
0.076250185645,10.899321335141
0.079074643920,10.825974563946
0.081815069352,10.750434890088
0.084179269716,10.671994395488
0.086364446607,10.591774509696
0.088882496024,10.509217973576
0.091672783433,10.424020128619
0.094378371947,10.336875193570
0.097128348082,10.247318995078
0.100172165416,10.155771792088
0.102663615971,10.062105913969
0.104687011577,9.966586896220
0.106751338628,9.868399595031
0.108672909875,9.767394000765
0.110598483805,9.664180780003
0.112426919910,9.558261480896
0.114213579720,9.449477153757
0.116079039133,9.338573024077
0.117276579182,9.225658794825
0.118718462965,9.110715722276
0.120565201705,8.993679794015
0.122817044742,8.874359025498
0.125040845501,8.755046786652
0.127408063597,8.635451796992
0.129420875038,8.516339490187
0.131042386930,8.396944802879
0.132680632556,8.277883773911
0.134383043546,8.159229977858
0.135599080518,8.040583150505
0.136262971441,7.922058726415
0.137056729419,7.803437697715
0.137830575633,7.685272930782
0.138537603687,7.567231242138
0.139796021620,7.448808074664
0.140790006694,7.330437899577
0.141781119332,7.212343699529
0.142585453572,7.094380849644
0.143297851002,6.976714205799
0.144414287096,6.859274833610
0.145722536788,6.741931301090
0.147201535512,6.624134557562
0.148454814614,6.506548152742
0.149182041082,6.388955233536
0.150139478535,6.271025409934
0.150470022148,6.153263673424
0.150435610495,6.035735297890
0.150394924575,5.918380689379
0.150546359696,5.800582892850
0.151068042272,5.682438355483
0.151983321942,5.564129834384
0.152581728501,5.446052273281
0.153038282010,5.328467510181
0.153374819117,5.211361957613
0.153823721757,5.094576284532
0.153763748597,4.978289813109
0.153826874318,4.861487281937
0.154255037210,4.744592264528
0.154313783727,4.627830347529
0.154619592478,4.510845169387
0.155221740173,4.394019653516
0.156127276897,4.277236381886
0.157116688553,4.160734635747
0.157660792315,4.043812618511
0.158293022825,3.926458176076
0.159107131238,3.809005042293
0.159849242162,3.692004992561
0.160112968443,3.575275358359
0.159985640970,3.458046659927
0.160070570938,3.340121595386
0.159901783148,3.221751398002
0.160174250399,3.103612666614
0.160177990229,2.985044778070
0.160062966791,2.869264160511
0.159692580818,2.755465703486
0.159630949886,2.644370023055
0.159578954092,2.535022016072
0.159081595028,2.428068333376
0.158539295106,2.323219397010
0.157749486778,2.221197763798
0.156543795322,2.121413129291
0.155207785173,2.023487173688
0.154079500630,1.928302556834
0.152585613238,1.835130456195
0.150638377941,1.744393730054
0.148897629963,1.656304654308
0.146856817241,1.570719942652
0.144989790049,1.487538380414
0.143283679067,1.406544022029
0.141155306940,1.327661765137
0.138860284744,1.251274009674
0.137158944309,1.177348495385
0.135653419412,1.106065803320
0.134555855756,1.036899660222
0.132959231073,0.970084325963
0.131825608455,0.905357883555
0.130741261059,0.842649368353
0.130126424938,0.782032986830
0.129678230795,0.723638318931
0.129451259697,0.667865822657
0.128927223441,0.614753818148
0.128127301896,0.564311776932
0.127440475652,0.516303803219
0.126570138981,0.470306300308
0.125450347595,0.427171063295
0.124144451909,0.386252344531
0.123248427574,0.347716020988
0.122056387923,0.312132410449
0.120545149402,0.279299967577
0.118674088574,0.249148717608
0.116423005439,0.221464851757
0.114634293630,0.196186424517
0.112979657373,0.173170914065
0.111183665341,0.153074416030
0.109484958454,0.135912387299
0.107224978716,0.121186729586
0.104289466982,0.108745357333
0.101627934468,0.099260088732
0.098918625203,0.092489915237
0.096804030621,0.087666746133
0.094288463724,0.085561773009
0.091440759509,0.086111023131


==> figures/traj_tracking_small/x4_L01_zoomed.txt <==
11.896284269219,11.822443094037
11.897838058687,11.823420312191
11.896731162063,11.824900272322
11.892803645047,11.826894720541
11.886447882853,11.828589630762
11.877447322900,11.830110047250
11.866168181191,11.832162298060
11.852285093140,11.833721478733
11.836236523547,11.834857389877
11.817621154242,11.836021094286
11.796882493072,11.837631676624
11.773824134519,11.839240348547
11.748591766270,11.840485953057
11.721402750036,11.841488865895
11.691654923868,11.842378647257
11.659354238967,11.843313334465
11.624788657832,11.843807543271
11.587723152852,11.843811197578
11.548373528647,11.844248954008
11.506954806836,11.844487604497
11.462641005593,11.844872235704
11.415985046350,11.845683931321
11.366777909527,11.846151794924
11.315031629567,11.846244076280
11.261400345070,11.846944829776
11.205508523737,11.848033587648
11.147032011529,11.849506132525
11.085765034730,11.851120514045
11.022139019255,11.852826677878
10.955745664253,11.854498743784
10.887567442223,11.856451165426
10.817383428528,11.858697051379
10.744469762925,11.860426074956
10.669048738338,11.862772796947
10.591054794717,11.865724775122
10.510603459312,11.868511472711
10.427116171845,11.871267766830
10.341512028644,11.873862680441
10.253235797647,11.876126348155
10.162741595328,11.877720844529
10.069492815618,11.879145601493
9.974415862639,11.880165574206
9.877155632251,11.881772824860
9.777499948996,11.882914991978
9.674945810765,11.884140641249
9.570348442929,11.885206315185
9.464059688439,11.886131161892
9.354864055810,11.886703954185
9.243401452810,11.887361078375
9.129355697490,11.888286047827
9.012313656114,11.888953879515
8.892780904951,11.889321145498
8.773144495588,11.890284389775
8.653589660313,11.891010544647
8.534167292984,11.891589055148
8.415153617754,11.892480018845
8.295964199054,11.893266511465
8.176892620064,11.894722553617
8.057485056313,11.896563772965
7.937817970654,11.898325590545
7.817807100130,11.899955691860
7.697646881870,11.901606001645
7.577279484920,11.903262837248
7.457262762923,11.905043706905
7.337002387932,11.907222550058
7.217501355734,11.909470307617
7.098045454118,11.911888827639
6.978657625425,11.913748432470
6.859009541098,11.915560030196
6.739149959284,11.917986871813
6.619092114640,11.919868673220
6.499113963531,11.922119781113
6.379750761790,11.924528341842
6.260423330722,11.926899438300
6.140927764373,11.929573075100
6.021677947687,11.931941174078
5.902050337777,11.934132230147
5.782735687031,11.936173918867
5.663271516184,11.938231897432
5.543444244077,11.939902398163
5.423146896313,11.941655213210
5.302760901500,11.943605796243
5.182317854692,11.945352524804
5.061709647571,11.947132624692
4.941293281650,11.948396997756
4.820649670874,11.949670719830
4.700000390822,11.951149223384
4.578897731801,11.952502056966
4.457903834761,11.953437604943
4.336446070375,11.953829720720
4.215376439790,11.954806579743
4.094734781175,11.956072256254
3.974396162993,11.956932081355
3.854099154195,11.958243044119
3.733884010754,11.959368240373
3.614085145634,11.960763312209
3.493652566857,11.961751948132
3.373104699161,11.962284275820
3.252320220640,11.962679324708
3.131940434407,11.962676371034
3.011648489963,11.962650711009
2.891444063774,11.962989840892
2.773978448419,11.963887147611
2.658934324647,11.964847847758
2.546723918245,11.965627149810
2.436908132746,11.966085100155
2.330127790588,11.966292407006
2.225427615368,11.966519462225
2.122999425320,11.966525270272
2.023232872661,11.966151432229
1.925429789340,11.965589469954
1.829857144943,11.965333801133
1.736711193047,11.964776324395
1.645951765473,11.963892634786
1.557400160119,11.962608760601
1.471085112933,11.961877613595
1.387236582502,11.961169720112
1.305579081397,11.960395968996
1.226827764318,11.959494666849
1.150888978882,11.958881060126
1.077845209763,11.957758130106
1.006812815099,11.957064491511
0.938633713205,11.955874428579
0.872537030313,11.954804949952
0.808375088814,11.954086604053
0.747100131302,11.953590012567
0.687948182268,11.953401446491
0.631182378225,11.953368929755
0.576374366052,11.953071783274
0.524571739488,11.952999017620
0.475035246953,11.952434918652
0.428219027824,11.952024308078
0.383627091125,11.951469363187
0.341783659797,11.951339091256
0.302237829361,11.950608617868
0.265029822694,11.950357869196
0.229928912607,11.950461279136
0.197265167240,11.951162468924
0.166621266368,11.951438949118
0.138187835046,11.952075174151
0.112203766838,11.953040555003
0.088808321572,11.954219477102
0.068068532509,11.955726556504
0.049673529659,11.957132476774
0.034227610365,11.958334980621
0.020782178437,11.958943998325
0.009534353131,11.959987825466
0.000509887662,11.960646585109
-0.005528047334,11.961121272046
-0.008794448352,11.961317660423


==> figures/traj_tracking_small/x4_L1.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.013883704031,0.322157856586
0.031774743894,0.321593674381
0.052895063266,0.322867268004
0.074628537234,0.323065314235
0.100297476843,0.323157509510
0.127345987479,0.319328097955
0.153557168056,0.315544961410
0.180209361017,0.312870768834
0.212219757819,0.308597613267
0.245987889351,0.305592867010
0.282208369075,0.301751369274
0.321370092693,0.299133719872
0.362707375006,0.297804237490
0.404583542252,0.294702526136
0.447256060471,0.289592858443
0.493393622346,0.282048094926
0.540257323001,0.276839180356
0.585347211007,0.271750088077
0.631069781881,0.264751277803
0.678754280607,0.259225588490
0.729136724978,0.255484089212
0.782567475856,0.252870978256
0.835782986512,0.249550529274
0.890408077139,0.243932300505
0.945847114551,0.238586453701
1.002886848927,0.233991926778
1.065625290193,0.229581358756
1.133483797300,0.226900385537
1.202450275211,0.223684786365
1.273817634648,0.216613568122
1.344657913110,0.208274954279
1.417787324415,0.200634696346
1.492311925589,0.193251236123
1.568280654019,0.187843161126
1.648011367700,0.182241462222
1.729359441986,0.174512745489
1.813520094477,0.168310361751
1.897681085719,0.160409115592
1.986599390366,0.152226644821
2.080867755287,0.142883701453
2.179203820594,0.135780853742
2.278590436310,0.126615360463
2.379752400077,0.116685730383
2.485738544239,0.107419263367
2.593723485286,0.099298778568
2.706944313671,0.092162207189
2.821478600322,0.084211874084
2.935872566337,0.076538200876
3.051757340794,0.069444502687
3.171101974802,0.062250375620
3.287293905467,0.055859218037
3.402415926513,0.051508413349
3.516563170572,0.046731049013
3.629881992085,0.042300409781
3.742292988831,0.038823857485
3.853826757594,0.035777431346
3.966695247591,0.029967497976
4.079105997599,0.022833137603
4.189203624491,0.016028321675
4.297289575141,0.009681344484
4.403240246488,0.001650167528
4.509162475516,-0.006358859598
4.616979227254,-0.012267031079
4.725990592096,-0.014385222113
4.835176691717,-0.015376129347
4.946836023281,-0.014819316236
5.058487937765,-0.016996123949
5.169470290412,-0.016714511924
5.284481780393,-0.015367900725
5.397605268670,-0.014108263155
5.511482556310,-0.012578829221
5.623773061236,-0.009264555746
5.737249506189,-0.007181469323
5.851598617553,-0.006743904391
5.968184135655,-0.006109801872
6.083251936630,-0.004873458570
6.198155659643,-0.001824923726
6.313309925664,0.004516461637
6.428031950344,0.010516700289
6.541864906586,0.016765559220
6.655542991106,0.022970837126
6.769484601443,0.027707177629
6.886032699940,0.032953688278
7.004350020725,0.039122594012
7.123005350819,0.044533759120
7.240255417278,0.051068114448
7.358985345574,0.056701942060
7.476268120734,0.062502983130
7.593055206767,0.070704065512
7.707336441393,0.080751420414
7.822882346012,0.092261631607
7.936378845847,0.101850359331
8.048827102140,0.108085252262
8.160513707480,0.114527033604
8.274560573189,0.120346032293
8.386620091423,0.123062707271
8.499149751712,0.123286400830
8.612089628499,0.120162385011
8.725577791410,0.118886825334
8.840284752180,0.115479675321
8.950854426121,0.109736993923
9.060074767407,0.106115448273
9.169869163707,0.100602888961
9.280456431035,0.093157437714
9.388766045470,0.084282997735
9.494375746378,0.073146398956
9.598697288129,0.061141071999
9.704215047859,0.048851743315
9.809027818477,0.036642285755
9.910313740342,0.025687731700
10.007143672795,0.014093500953
10.099943578501,0.002591185437
10.191330974609,-0.007826691442
10.279917255352,-0.018632773154
10.368269501183,-0.030193515257
10.455169125917,-0.041999852122
10.538563074769,-0.051963020110
10.619131697676,-0.062753617369
10.694869984943,-0.072055182651
10.770113190389,-0.080539532031
10.842724341215,-0.087362302642
10.912292562741,-0.095585994028
10.979770302133,-0.104157869311
11.044773967542,-0.115672133388
11.106205416716,-0.127781416045
11.162888434080,-0.136745812743
11.217829313273,-0.147593051343
11.271826892275,-0.158147473254
11.324218688784,-0.170577594386
11.374545556548,-0.185141866269
11.420594693378,-0.199647319798
11.463850874927,-0.215500249708
11.506525927114,-0.228542137879
11.544024309648,-0.239616048643
11.577037720235,-0.248078638085
11.608443702231,-0.254414152582
11.637716659097,-0.258809992638
11.665821733156,-0.263698159775
11.692288929943,-0.266377874932
11.719012436795,-0.268382415904
11.744445984373,-0.268153163815
11.766994267137,-0.266884635637
11.788231191768,-0.268109025475
11.806466299403,-0.266149560108
11.821470818543,-0.265594222425
11.835642923709,-0.265749064848
11.849478378384,-0.265693575393
11.861922149262,-0.266114342196
11.873342812870,-0.268573493424
11.883189815362,-0.271699481394
11.893198477798,-0.270455704944
11.902024049084,-0.268059154901
11.911713751664,-0.261406600994
11.923679379740,-0.251129233110
11.934314158152,-0.237674224484
11.944637341264,-0.218280378042
11.955112853869,-0.193002979808
11.963124175419,-0.167960829003
11.970953740254,-0.139861765209
11.975351172829,-0.111228788098
11.978772924176,-0.079391692968
11.981708684975,-0.046311855664
11.983860461056,-0.012197821979
11.986441899166,0.027942930146
11.987503523809,0.071715621335
11.990607531628,0.118295975663
11.993912873098,0.166305392014
11.996397534985,0.217059469814
12.000029421577,0.271415075462
12.004278394730,0.328098471408
12.009712544991,0.388973980479
12.012506741057,0.453552208244
12.015413121922,0.521208827068
12.017814438006,0.593045866222
12.021747013501,0.665575071136
12.026976722537,0.736936667328
12.030012691616,0.807579333973
12.032690981971,0.878777708426
12.034951351585,0.953685458767
12.039127798735,1.032945444466
12.040865867291,1.113169154565
12.042653081624,1.197897004882
12.041808511228,1.285846469458
12.039201358452,1.373959073413
12.036477520848,1.461214156323
12.032116336360,1.549751166562
12.029489666359,1.640402633579
12.026912264651,1.731874602567
12.026891609514,1.825357345185
12.024843446037,1.923139266578
12.024804495121,2.022503421977
12.027390445923,2.126427534930
12.028916255423,2.231916259407
12.031766535865,2.341152855720
12.030864072808,2.452152752866
12.027312699601,2.565533453243
12.023442194453,2.682392050940
12.018166229229,2.800556431401
12.013638504826,2.921803508728
12.007223462837,3.045606328640
12.002183303700,3.169129087484
11.998554854609,3.292268798803
11.995754229084,3.415082660209
11.992633056079,3.538423474886
11.991506786457,3.662597164119
11.990292739665,3.784416387986
11.985900523071,3.905638981507
11.981559846300,4.024734427882
11.976918850005,4.143548937461
11.973047328354,4.263613231761
11.967544131074,4.384767928068
11.962344596433,4.506589354039
11.958569049748,4.629930781396
11.954590311752,4.750893957236
11.952516584559,4.870934894076
11.953173755851,4.988949646247
11.953822365365,5.104004420740
11.953542994487,5.217362474799
11.956526009675,5.331114414513
11.959904647077,5.445458274737
11.960520209414,5.559003576690
11.962181008225,5.674365396280
11.964703164529,5.790686022028
11.966378431419,5.905915834800
11.966432358145,6.022893058275
11.965615068257,6.139920898991
11.967449006406,6.255883228894
11.970489221194,6.370529401275
11.973106049158,6.487353378919
11.973330280681,6.602438179210
11.974823485971,6.717220041913
11.979261119404,6.832697516207
11.985464932364,6.949529643685
11.992420992022,7.065635370490
12.000082710488,7.180727562940
12.009061801494,7.295785689426
12.016379457542,7.412115095581
12.022212429218,7.527004108017
12.027685519409,7.644286610851
12.033664918731,7.764049740037
12.040833968310,7.885838174197
12.047865171370,8.006879285736
12.057722406446,8.126469909650
12.063953420377,8.247346565816
12.067114955225,8.368242466159
12.071954016294,8.487636609411
12.075089423151,8.604517538123
12.080622551982,8.720390936474
12.087097775639,8.833490849043
12.092019181505,8.949413593617
12.095591902416,9.062091145582
12.099863433617,9.173785733671
12.101811381362,9.282725868160
12.102195769524,9.389158942707
12.102162226725,9.495632820780
12.100079102127,9.598765074586
12.097447244047,9.698404022145
12.094756001605,9.794431556294
12.091864460733,9.891242564017
12.091756947305,9.984000115363
12.092756651280,10.074168171161
12.093504999773,10.164580710977
12.092458781515,10.253296266279
12.090255659619,10.338256519111
12.086255828756,10.418727820921
12.084349456412,10.496529096327
12.083581759014,10.570919280235
12.081142753859,10.642591011755
12.080008355727,10.710710058536
12.078005709837,10.776802282985
12.073764098105,10.840211317930
12.070073114220,10.903876899971
12.067610264905,10.966179550210
12.066331172036,11.027782316797
12.065146162784,11.084153217906
12.063464175950,11.140586683813
12.060013142913,11.193999846378
12.054750533680,11.247376132968
12.048559694654,11.298110928298
12.042691512494,11.347583654005
12.037698418417,11.393201443967
12.031227125994,11.437701185344
12.023772993944,11.480064045923
12.019161873563,11.519376807088
12.013451636903,11.554491170290
12.007041151025,11.588251520307
12.002108570013,11.619168151413
11.998524918493,11.648240131763
11.995479410126,11.672637803460
11.991493231040,11.696808364984
11.988061916485,11.719533006036
11.985560672568,11.739291305161
11.983606090558,11.759437518796
11.982183999145,11.774918095423
11.980655612474,11.786062021680
11.978462335817,11.795916263143
11.976908471040,11.804361641650
11.973481966875,11.810872358193
11.969135481945,11.812506605290
11.963239314344,11.812073564446
11.953891171180,11.814232639212
11.940337579838,11.818949655222
11.924622883128,11.822014649676
11.905664935223,11.824158846328
11.885342794495,11.828923506894
11.861997189837,11.831094715193
11.837859022907,11.831135162446
11.810870639261,11.831355032727
11.783274739647,11.833841507875
11.754019413449,11.836285615280
11.723816105729,11.836857546573
11.693707846779,11.836237669923
11.660589733347,11.835129347369
11.624510939004,11.834318433758
11.586944150329,11.831389636725
11.546671968287,11.826180778727
11.504794726972,11.823376509529
11.462366687046,11.819731304434
11.415175853549,11.817047613343
11.366081062337,11.816668930967
11.314022848280,11.814671247154
11.259084147645,11.810978184111
11.204565787714,11.810560437447
11.148478680969,11.812178731587
11.089158422004,11.815761895194
11.025608354120,11.820013308007
10.960062950586,11.824677248776
10.890462759704,11.829038673487
10.821800461731,11.834693304978
10.752841931166,11.841675059230
10.679873167595,11.845878838090
10.604063452221,11.853067254712
10.525105132857,11.863062926874
10.443608477796,11.871918688131
10.356673084641,11.880306920780
10.269031002138,11.887595274452
10.177829169439,11.892992615248
10.085394585573,11.894869666794
9.988990019622,11.895852360516
9.893324977437,11.894803461907
9.796495416083,11.896753250573
9.697392454576,11.896327633116
9.593492026622,11.896379392633
9.489169785420,11.895634999434
9.386113948482,11.894249114548
9.278080240266,11.891207078895
9.168376396650,11.888738265307
9.055390835484,11.887732827312
8.937080254696,11.885510599077
8.816091480531,11.881913093349
8.694771222555,11.881499752062
8.574061328938,11.879971172516
8.454195224688,11.877834427554
8.336518313368,11.877416386633
8.218019435501,11.876563075235
8.100198454806,11.879175718080
7.980750936728,11.883701141717
7.860128046841,11.887708959792
7.737949091073,11.890986683863
7.615250563799,11.894313614224
7.491761809417,11.897567022755
7.370305603346,11.901362545441
7.247827999007,11.907036777555
7.129398573846,11.912888252779
7.011275668954,11.919415818943
6.893564746429,11.922951210203
6.774606306937,11.926142764035
6.654680870216,11.932329841616
6.533895356586,11.935562845770
6.413675899724,11.940544359065
6.296685705851,11.946142460708
6.179883196592,11.951348801864
6.062235136328,11.957896232132
5.945849512874,11.962676269957
5.827555347675,11.966407295966
5.710876366415,11.969251437493
5.593438636805,11.972097604100
5.474186874709,11.972916448921
5.352655533218,11.974146314503
5.230848378510,11.976302459047
5.108937131364,11.977378094829
4.986381844249,11.978595277494
4.864994295119,11.977214658450
4.742630482094,11.975981656458
4.620439629416,11.975863600626
4.496172399182,11.975165161431
4.372732113028,11.972437714272
4.247212280858,11.967121971820
4.123967932583,11.964988038669
4.003108677290,11.964415804615
3.883922409258,11.961908104239
3.765032452491,11.961804852725
3.646623731875,11.960869703554
3.530353778780,11.961401701220
3.410868018263,11.959939667209
3.290890674217,11.956322207645
3.169825911363,11.952204620351
3.050935047208,11.946313649853
2.932534623780,11.940611433629
2.814604241110,11.937053087325
2.700784403611,11.936499160447
2.589411755979,11.936401525538
2.482543863129,11.935477936602
2.377897127285,11.933103658129
2.278680001756,11.929655639972
2.179973668008,11.926551926920
2.082808354043,11.922553836270
1.989162235990,11.916928482313
1.895493110565,11.910709932009
1.803227894118,11.906397022730
1.713380380305,11.900833535423
1.625751358971,11.893972250885
1.539439474270,11.885525258520
1.454627999203,11.880323592914
1.372501182170,11.875588293059
1.291662415809,11.870828361690
1.215742708514,11.865747007941
1.144175791130,11.862477442179
1.077295778337,11.856924792332
1.010579672426,11.853896992040
0.948328043594,11.848648445993
0.886581848536,11.844366864557
0.824673957520,11.842165644841
0.767478580468,11.841295541090
0.711065239824,11.842148709276
0.656813848079,11.843935165399
0.602584191172,11.844488665253
0.553718787896,11.846278012521
0.506392024609,11.845685394489
0.462914447917,11.846038323063
0.420749370741,11.845817844085
0.382561684426,11.847865258143
0.346022071578,11.846966342036
0.311360206019,11.848661245674
0.277442007911,11.852210604031
0.245979730813,11.858732639068
0.214874634362,11.862983111766
0.185164892832,11.868986689986
0.158086975117,11.876511438709
0.134335939441,11.884940807720
0.114211345098,11.894760484097
0.096106196273,11.903756772357
0.083070069578,11.911431157395
0.070239939644,11.915906137786
0.058692785202,11.922466430930
0.048595934676,11.926919592610
0.043819918585,11.930317996417
0.043171038970,11.932204561120
0.047193425637,11.933109849566
0.053610102432,11.934398822081
0.058160006148,11.933880651679
0.062967204544,11.931376371407
0.067382621267,11.927459004775
0.071924764517,11.918377115839
0.079335216646,11.908451014130
0.088158833909,11.897573633392
0.098110892419,11.883748844456
0.108353100403,11.864576803119
0.120550754743,11.844730900853
0.131267409582,11.820161087328
0.140183361834,11.793421857708
0.148047789651,11.765505334751
0.153975054577,11.733024145863
0.158260061378,11.699217514243
0.160958850488,11.660648964999
0.165405207591,11.617389797996
0.168865589231,11.573659910206
0.169071256673,11.525703792272
0.170055630083,11.474332306220
0.169531896925,11.419154459345
0.172357574281,11.362190381244
0.177531703293,11.303939311996
0.185637678984,11.243283515799
0.193788492644,11.180739530141
0.199357098071,11.116449467022
0.204804312849,11.050264842004
0.208660091023,10.980488834255
0.211717313339,10.910113796912
0.214776951278,10.836602639541
0.215866295872,10.761549749968
0.216409144845,10.685286670775
0.214965756463,10.604231008935
0.212603332946,10.524100424133
0.211930566490,10.441983771876
0.212587311930,10.356346717115
0.212733168688,10.270670399006
0.213037330811,10.182566383035
0.214748579295,10.094121044360
0.213577305365,10.004632873790
0.210064738773,9.915363555634
0.206861778658,9.822103906589
0.203040228547,9.724162969100
0.199367392461,9.624714381368
0.195334657996,9.521205471385
0.191247723208,9.412893434673
0.187721928046,9.303599556896
0.180994259959,9.193830147336
0.175769104772,9.083391829060
0.172805656658,8.971910699836
0.172016781035,8.858386764042
0.171156346085,8.744683496211
0.171088963620,8.629298303628
0.169293289984,8.516165322073
0.165657658411,8.401342178951
0.162303625749,8.287972461915
0.159464971872,8.176379014348
0.154369566099,8.064467616609
0.146778571721,7.952820908850
0.140213226919,7.840324273070
0.133897215375,7.729740934947
0.127584622464,7.619347999069
0.124385892812,7.506590307715
0.120092748926,7.393757832430
0.116075820047,7.281949918789
0.111404000827,7.170412534653
0.106579623817,7.059950266003
0.104099252093,6.950138690783
0.102820100737,6.840310667832
0.102583528934,6.727714363051
0.101369280644,6.615756024280
0.097710674500,6.503299567274
0.095497218405,6.388740710999
0.090374484677,6.274657726842
0.083773100917,6.161407439446
0.077561896538,6.048613577579
0.072717903024,5.933187351534
0.070089109020,5.815681107905
0.069707622485,5.697136680364
0.067930012491,5.579533084953
0.065682415234,5.464162563074
0.063093970344,5.350878683981
0.061342125625,5.238802209552
0.057286113036,5.128777223935
0.054186973486,5.015644298673
0.053222655949,4.901637650591
0.050632209950,4.787930750231
0.049570377793,4.672719023343
0.050222773069,4.557949827735
0.052552078833,4.443034339366
0.055393409800,4.329199023799
0.056072748170,4.212844915310
0.057345902677,4.094015896595
0.059655191172,3.974531054028
0.061689934721,3.857167386099
0.061421769411,3.740933326985
0.059371785430,3.621935208599
0.058635214399,3.499285051046
0.056823744010,3.374414877555
0.057463982013,3.250765466483
0.056901095138,3.124993466498
0.055927025729,3.003671447429
0.053874240406,2.882727835161
0.053611566665,2.765825308937
0.053568376127,2.648136978490
0.051463305653,2.533049712733
0.049377505331,2.419112461210
0.046293311621,2.310018077823
0.041405052252,2.202698686139
0.036214475680,2.095320828213
0.032429026413,1.992395217454
0.027122323721,1.890180076750
0.019915718900,1.790860968194
0.014197913245,1.695538140597
0.007376185186,1.603447125462
0.001875816492,1.514017595745
-0.002422048193,1.426195777361
-0.008487082055,1.339650154063
-0.014961909952,1.256314121975
-0.018022601113,1.176003460087
-0.019792081961,1.099630730158
-0.019267931037,1.024500004488
-0.021083049076,0.951795943936
-0.020330067945,0.880247038384
-0.019179618719,0.809570955289
-0.015543755030,0.740183034721
-0.011042479035,0.672768081528
-0.005448774909,0.609368565951
-0.001407590210,0.550138618407
0.001233967138,0.495034475867
0.004478108398,0.442854149804
0.006807821827,0.391405213508
0.007917302959,0.345044470895
0.008172736663,0.300409785980
0.010590055545,0.258371390792
0.011541518933,0.221798594939
0.010966120932,0.189597521803
0.008716490194,0.161332369999
0.004750790121,0.135881475512
0.003357276665,0.112907473449
0.002787853564,0.091656939448
0.001630489427,0.075463846512
0.001100267730,0.064296401857
-0.002132053204,0.055546817873
-0.008537567749,0.048432483099
-0.013231320531,0.046333012423
-0.017894448032,0.047933362030
-0.019301540521,0.049354568504
-0.022569275894,0.054523849189
-0.027281573766,0.063060959673


==> figures/traj_tracking_small/x4_L1_zoomed.txt <==
11.969135481945,11.812506605290
11.963239314344,11.812073564446
11.953891171180,11.814232639212
11.940337579838,11.818949655222
11.924622883128,11.822014649676
11.905664935223,11.824158846328
11.885342794495,11.828923506894
11.861997189837,11.831094715193
11.837859022907,11.831135162446
11.810870639261,11.831355032727
11.783274739647,11.833841507875
11.754019413449,11.836285615280
11.723816105729,11.836857546573
11.693707846779,11.836237669923
11.660589733347,11.835129347369
11.624510939004,11.834318433758
11.586944150329,11.831389636725
11.546671968287,11.826180778727
11.504794726972,11.823376509529
11.462366687046,11.819731304434
11.415175853549,11.817047613343
11.366081062337,11.816668930967
11.314022848280,11.814671247154
11.259084147645,11.810978184111
11.204565787714,11.810560437447
11.148478680969,11.812178731587
11.089158422004,11.815761895194
11.025608354120,11.820013308007
10.960062950586,11.824677248776
10.890462759704,11.829038673487
10.821800461731,11.834693304978
10.752841931166,11.841675059230
10.679873167595,11.845878838090
10.604063452221,11.853067254712
10.525105132857,11.863062926874
10.443608477796,11.871918688131
10.356673084641,11.880306920780
10.269031002138,11.887595274452
10.177829169439,11.892992615248
10.085394585573,11.894869666794
9.988990019622,11.895852360516
9.893324977437,11.894803461907
9.796495416083,11.896753250573
9.697392454576,11.896327633116
9.593492026622,11.896379392633
9.489169785420,11.895634999434
9.386113948482,11.894249114548
9.278080240266,11.891207078895
9.168376396650,11.888738265307
9.055390835484,11.887732827312
8.937080254696,11.885510599077
8.816091480531,11.881913093349
8.694771222555,11.881499752062
8.574061328938,11.879971172516
8.454195224688,11.877834427554
8.336518313368,11.877416386633
8.218019435501,11.876563075235
8.100198454806,11.879175718080
7.980750936728,11.883701141717
7.860128046841,11.887708959792
7.737949091073,11.890986683863
7.615250563799,11.894313614224
7.491761809417,11.897567022755
7.370305603346,11.901362545441
7.247827999007,11.907036777555
7.129398573846,11.912888252779
7.011275668954,11.919415818943
6.893564746429,11.922951210203
6.774606306937,11.926142764035
6.654680870216,11.932329841616
6.533895356586,11.935562845770
6.413675899724,11.940544359065
6.296685705851,11.946142460708
6.179883196592,11.951348801864
6.062235136328,11.957896232132
5.945849512874,11.962676269957
5.827555347675,11.966407295966
5.710876366415,11.969251437493
5.593438636805,11.972097604100
5.474186874709,11.972916448921
5.352655533218,11.974146314503
5.230848378510,11.976302459047
5.108937131364,11.977378094829
4.986381844249,11.978595277494
4.864994295119,11.977214658450
4.742630482094,11.975981656458
4.620439629416,11.975863600626
4.496172399182,11.975165161431
4.372732113028,11.972437714272
4.247212280858,11.967121971820
4.123967932583,11.964988038669
4.003108677290,11.964415804615
3.883922409258,11.961908104239
3.765032452491,11.961804852725
3.646623731875,11.960869703554
3.530353778780,11.961401701220
3.410868018263,11.959939667209
3.290890674217,11.956322207645
3.169825911363,11.952204620351
3.050935047208,11.946313649853
2.932534623780,11.940611433629
2.814604241110,11.937053087325
2.700784403611,11.936499160447
2.589411755979,11.936401525538
2.482543863129,11.935477936602
2.377897127285,11.933103658129
2.278680001756,11.929655639972
2.179973668008,11.926551926920
2.082808354043,11.922553836270
1.989162235990,11.916928482313
1.895493110565,11.910709932009
1.803227894118,11.906397022730
1.713380380305,11.900833535423
1.625751358971,11.893972250885
1.539439474270,11.885525258520
1.454627999203,11.880323592914
1.372501182170,11.875588293059
1.291662415809,11.870828361690
1.215742708514,11.865747007941
1.144175791130,11.862477442179
1.077295778337,11.856924792332
1.010579672426,11.853896992040
0.948328043594,11.848648445993
0.886581848536,11.844366864557
0.824673957520,11.842165644841
0.767478580468,11.841295541090
0.711065239824,11.842148709276
0.656813848079,11.843935165399
0.602584191172,11.844488665253
0.553718787896,11.846278012521
0.506392024609,11.845685394489
0.462914447917,11.846038323063
0.420749370741,11.845817844085
0.382561684426,11.847865258143
0.346022071578,11.846966342036
0.311360206019,11.848661245674
0.277442007911,11.852210604031
0.245979730813,11.858732639068
0.214874634362,11.862983111766
0.185164892832,11.868986689986
0.158086975117,11.876511438709
0.134335939441,11.884940807720
0.114211345098,11.894760484097
0.096106196273,11.903756772357
0.083070069578,11.911431157395
0.070239939644,11.915906137786
0.058692785202,11.922466430930
0.048595934676,11.926919592610
0.043819918585,11.930317996417
0.043171038970,11.932204561120


==> figures/traj_tracking_small/x_lqr.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.014677155134,0.322908830712
0.031627182940,0.323943157788
0.050363607981,0.324428219999
0.070897698729,0.324389302120
0.093241119697,0.323851299630
0.117405894653,0.322838698723
0.143404371027,0.321375557888
0.171249185501,0.319485491038
0.200953230785,0.317191652110
0.232529623577,0.314516721117
0.265991673684,0.311482891583
0.301352854324,0.308111859335
0.338626773569,0.304424812583
0.377827146940,0.300442423266
0.418967771140,0.296184839600
0.462062498893,0.291671679781
0.507125214902,0.286922026821
0.554169812892,0.281954424440
0.603210173726,0.276786873993
0.654260144579,0.271436832379
0.707333519153,0.265921210889
0.762444018910,0.260256374953
0.819605275310,0.254458144739
0.878830813022,0.248541796569
0.940134034103,0.242522065103
1.003528203114,0.236413146263
1.069026433153,0.230228700841
1.136641672785,0.223981858774
1.206386693846,0.217685224025
1.278274080093,0.211350880049
1.352316216690,0.204990395807
1.428525280494,0.198614832288
1.506913231127,0.192234749500
1.587491802799,0.185860213911
1.670272496876,0.179500806300
1.755266575155,0.173165629976
1.842485053826,0.166863319356
1.931938698104,0.160602048855
2.023638017500,0.154389542066
2.117593261711,0.148233081198
2.213814417109,0.142139516757
2.312311203797,0.136115277424
2.413093073223,0.130166380121
2.516169206319,0.124298440241
2.621548512139,0.118516682003
2.729239626996,0.112825948928
2.839250914049,0.107230714400
2.951590463333,0.101735092309
3.066266092218,0.096342847729
3.183285346253,0.091057407642
3.300255500404,0.085881871671
3.417183560642,0.080819022806
3.534076265873,0.075871338118
3.650940090195,0.071040999429
3.767781245443,0.066329903942
3.884605684036,0.061739674798
4.001419102076,0.057271671562
4.118226942701,0.052927000613
4.235034399672,0.048706525438
4.351846421168,0.044610876814
4.468667713790,0.040640462857
4.585502746741,0.036795478950
4.702355756175,0.033075917525
4.819230749704,0.029481577691
4.936131511041,0.026012074710
5.053061604767,0.022666849302
5.170024381217,0.019445176785
5.287022981458,0.016346176030
5.404060342358,0.013368818242
5.521139201729,0.010511935543
5.638262103537,0.007774229367
5.755431403155,0.005154278666
5.872649272671,0.002650547902
5.989917706220,0.000261394850
6.107238525333,-0.002014921810
6.224613384315,-0.004180235111
6.342043775609,-0.006236462616
6.459531035165,-0.008185599453
6.577076347796,-0.010029711560
6.694680752511,-0.011770929134
6.812345147820,-0.013411440298
6.930070297009,-0.014953484978
7.047856833367,-0.016399348984
7.165705265371,-0.017751358312
7.283615981818,-0.019011873641
7.401589256896,-0.020183285049
7.519625255191,-0.021268006925
7.637724036630,-0.022268473090
7.755885561350,-0.023187132119
7.874109694487,-0.024026442855
7.992396210888,-0.024788870133
8.110744799736,-0.025476880684
8.229155069095,-0.026092939240
8.347626550357,-0.026639504817
8.466158702599,-0.027119027196
8.584750916848,-0.027533943572
8.703402520245,-0.027886675388
8.822112780113,-0.028179625346
8.940880907923,-0.028415174581
9.059706063161,-0.028595680005
9.176187357087,-0.028723471823
9.290323856394,-0.028800851190
9.402114586763,-0.028830088045
9.511558536310,-0.028813419077
9.618654658932,-0.028753045850
9.723401877537,-0.028651133070
9.825799087186,-0.028509806987
9.925845158111,-0.028331153934
10.023538938640,-0.028117218999
10.118879258015,-0.027870004820
10.211864929101,-0.027591470507
10.302494750998,-0.027283530676
10.390767511545,-0.026948054605
10.476681989732,-0.026586865495
10.560236957996,-0.026201739836
10.641431184435,-0.025794406884
10.720263434911,-0.025366548223
10.796732475064,-0.024919797429
10.870837072229,-0.024455739827
10.942575997258,-0.023975912326
11.011948026251,-0.023481803340
11.078951942198,-0.022974852792
11.143586536534,-0.022456452184
11.205850610600,-0.021927944748
11.265742977028,-0.021390625656
11.323262461040,-0.020845742299
11.378407901662,-0.020294494625
11.431178152867,-0.019738035537
11.481572084631,-0.019177471340
11.529588583925,-0.018613862241
11.575226555624,-0.018048222900
11.618484923352,-0.017481523018
11.659362630253,-0.016914687973
11.697858639701,-0.016348599490
11.733971935940,-0.015784096350
11.767701524663,-0.015221975132
11.799046433533,-0.014662990977
11.828005712641,-0.014107858392
11.854578434909,-0.013557252070
11.878763696443,-0.013011807737
11.900560616827,-0.012472123013
11.919968339371,-0.011938758301
11.936986031310,-0.011412237681
11.951612883953,-0.010893049824
11.963848112795,-0.010381648918
11.973690957578,-0.009878455595
11.981140682319,-0.009383857880
11.986196575295,-0.008898212130
11.988857948989,-0.008421843989
11.989124140011,-0.007955049339
11.989394508972,-0.005098095255
11.989668440339,0.000148779044
11.989945342252,0.007785361242
11.990224646314,0.017811464979
11.990505807364,0.030226928909
11.990788303209,0.045031615765
11.991071634346,0.062225411428
11.991355323659,0.081808224006
11.991638916091,0.103779982922
11.991921978305,0.128140638014
11.992204098320,0.154890158646
11.992484885139,0.184028532825
11.992763968354,0.215555766342
11.993040997746,0.249471881916
11.993315642865,0.285776918357
11.993587592608,0.324470929745
11.993856554778,0.365553984622
11.994122255641,0.409026165200
11.994384439474,0.454887566587
11.994642868105,0.503138296029
11.994897320450,0.553778472168
11.995147592046,0.606808224320
11.995393494573,0.662227691767
11.995634855388,0.720037023073
11.995871517041,0.780236375412
11.996103336804,0.842825913920
11.996330186188,0.907805811057
11.996551950472,0.975176246001
11.996768528223,1.044937404047
11.996979830827,1.117089476033
11.997185782015,1.191632657783
11.997386317395,1.268567149569
11.997581383994,1.347893155588
11.997770939791,1.429610883465
11.997954953269,1.513720543764
11.998133402963,1.600222349529
11.998306277017,1.689116515836
11.998473572746,1.780403259363
11.998635296207,1.874082797979
11.998791461776,1.970155350355
11.998942091729,2.068621135585
11.999087215833,2.169480372827
11.999226870950,2.272733280966
11.999361100638,2.378380078283
11.999489954767,2.486420982150
11.999613489148,2.596856208739
11.999731765158,2.709685972741
11.999844849387,2.824910487107
11.999952813286,2.942529962801
12.000055732825,3.062544608569
12.000153688165,3.182554630722
12.000246763331,3.302560232931
12.000335045903,3.422561616041
12.000418626711,3.542558977889
12.000497599539,3.662552513148
12.000572060842,3.782542413173
12.000642109472,3.902528865860
12.000707846408,4.022512055526
12.000769374500,4.142492162788
12.000826798225,4.262469364464
12.000880223445,4.382443833478
12.000929757178,4.502415738775
12.000975507382,4.622385245256
12.001017582736,4.742352513705
12.001056092447,4.862317700747
12.001091146050,4.982280958792
12.001122853226,5.102242436009
12.001151323623,5.222202276293
12.001176666692,5.342160619245
12.001198991527,5.462117600163
12.001218406710,5.582073350035
12.001235020169,5.702027995542
12.001248939045,5.821981659066
12.001260269560,5.941934458704
12.001269116900,6.061886508289
12.001275585099,6.181837917419
12.001279776934,6.301788791486
12.001281793826,6.421739231709
12.001281735747,6.541689335186
12.001279701137,6.661639194927
12.001275786818,6.781588899912
12.001270087930,6.901538535144
12.001262697858,7.021488181704
12.001253708170,7.141437916810
12.001243208568,7.261387813887
12.001231286831,7.381337942627
12.001218028774,7.501288369062
12.001203518210,7.621239155636
12.001187836912,7.741190361274
12.001171064584,7.861142041464
12.001153278840,7.981094248330
12.001134555178,8.101047030711
12.001114966966,8.221000434244
12.001094585431,8.340954501443
12.001073479648,8.460909271782
12.001051716536,8.580864781780
12.001029360859,8.700821065080
12.001006475224,8.820778152539
12.000983120092,8.940736072307
12.000959353779,9.060694849916
12.000935232477,9.178254508363
12.000910810258,9.293415068196
12.000886139100,9.406176547594
12.000861268899,9.516538962457
12.000836247494,9.624502326487
12.000811120690,9.730066651269
12.000785932286,9.833231946356
12.000760724096,9.933998219350
12.000735535986,10.032365475983
12.000710405900,10.128333720195
12.000685369894,10.221902954217
12.000660462170,10.313073178642
12.000635715112,10.401844392509
12.000611159318,10.488216593372
12.000586823643,10.572189777378
12.000562735234,10.653763939339
12.000538919569,10.732939072801
12.000515400496,10.809715170117
12.000492200277,10.884092222513
12.000469339626,10.956070220159
12.000446837749,11.025649152227
12.000424712389,11.092829006961
12.000402979868,11.157609771739
12.000381655124,11.219991433130
12.000360751761,11.279973976956
12.000340282086,11.337557388347
12.000320257152,11.392741651800
12.000300686803,11.445526751229
12.000281579714,11.495912670022
12.000262943432,11.543899391086
12.000244784422,11.589486896902
12.000227108103,11.632675169569
12.000209918893,11.673464190849
12.000193220249,11.711853942212
12.000177014705,11.747844404882
12.000161303914,11.781435559872
12.000146088687,11.812627388025
12.000131369031,11.841419870056
12.000117144188,11.867812986581
12.000103412672,11.891806718156
12.000090172304,11.913401045309
12.000077420251,11.932595948572
12.000065153060,11.949391408508
12.000053366694,11.963787405744
12.000042056562,11.975783920994
12.000031217559,11.985380935087
12.000020844091,11.992578428990
12.000010930112,11.997376383830
12.000001469153,11.999774780919
11.999992454352,11.999773601771
11.997583878483,11.999772828120
11.992775733984,11.999772441943
11.985568012987,11.999772425469
11.975960707342,11.999772761202
11.963953808642,11.999773431930
11.949547308255,11.999774420738
11.932741197337,11.999775711023
11.913535466867,11.999777286505
11.891930107660,11.999779131231
11.867925110396,11.999781229592
11.841520465636,11.999783566327
11.812716163846,11.999786126527
11.781512195411,11.999788895648
11.747908550661,11.999791859512
11.711905219881,11.999795004311
11.673502193333,11.999798316614
11.632699461272,11.999801783365
11.589497013958,11.999805391891
11.543894841673,11.999809129900
11.495892934738,11.999812985482
11.445491283520,11.999816947111
11.392689878447,11.999821003643
11.337488710024,11.999825144316
11.279887768838,11.999829358746
11.219887045571,11.999833636931
11.157486531012,11.999837969242
11.092686216064,11.999842346423
11.025486091751,11.999846759589
10.955886149230,11.999851200219
10.883886379795,11.999855660154
10.809486774887,11.999860131591
10.732687326097,11.999864607081
10.653488025175,11.999869079521
10.571888864032,11.999873542148
10.487889834748,11.999877988537
10.401490929575,11.999882412590
10.312692140938,11.999886808535
10.221493461444,11.999891170916
10.127894883880,11.999895494587
10.031896401219,11.999899774706
9.933498006619,11.999904006728
9.832699693428,11.999908186397
9.729501455182,11.999912309741
9.623903285608,11.999916373061
9.515905178624,11.999920372929
9.405507128342,11.999924306175
9.292709129062,11.999928169882
9.177511175278,11.999931961381
9.059913261674,11.999935678238
8.939915383122,11.999939318253
8.819917534687,11.999942879446
8.699919711617,11.999946360054
8.579921909349,11.999949758522
8.459924123504,11.999953073494
8.339926349883,11.999956303810
8.219928584469,11.999959448494
8.099930823423,11.999962506747
7.979933063079,11.999965477945
7.859935299947,11.999968361625
7.739937530705,11.999971157482
7.619939752196,11.999973865362
7.499941961430,11.999976485252
7.379944155576,11.999979017278
7.259946331961,11.999981461694
7.139948488066,11.999983818878
7.019950621523,11.999986089325
6.899952730110,11.999988273639
6.779954811751,11.999990372530
6.659956864508,11.999992386805
6.539958886580,11.999994317366
6.419960876299,11.999996165197
6.299962832126,11.999997931368
6.179964752647,11.999999617021
6.059966636569,12.000001223369
5.939968482719,12.000002751692
5.819970290035,12.000004203326
5.699972057568,12.000005579666
5.579973784474,12.000006882154
5.459975470010,12.000008112280
5.339977113537,12.000009271573
5.219978714506,12.000010361602
5.099980272462,12.000011383965
4.979981787039,12.000012340291
4.859983257953,12.000013232234
4.739984685003,12.000014061467
4.619986068065,12.000014829683
4.499987407086,12.000015538587
4.379988702087,12.000016189895
4.259989953155,12.000016785332
4.139991160440,12.000017326627
4.019992324153,12.000017815509
3.899993444562,12.000018253709
3.779994521989,12.000018642951
3.659995556808,12.000018984955
3.539996549440,12.000019281432
3.419997500353,12.000019534081
3.299998410055,12.000019744591
3.179999279094,12.000019914633
3.060000108056,12.000020045863
2.940000897560,12.000020139918
2.822401648258,12.000020198414
2.707202360829,12.000020222947
2.594403035981,12.000020215088
2.484003674443,12.000020176385
2.376004276970,12.000020108360
2.270404844334,12.000020012507
2.167205377326,12.000019890294
2.066405876752,12.000019743158
1.968006343430,12.000019572509
1.872006778194,12.000019379723
1.778407181884,12.000019166148
1.687207555350,12.000018933100
1.598407899447,12.000018681860
1.512008215036,12.000018413680
1.428008502981,12.000018129776
1.346408764148,12.000017831332
1.267208999402,12.000017519497
1.190409209609,12.000017195390
1.116009395631,12.000016860090
1.044009558327,12.000016514647
0.974409698551,12.000016160075
0.907209817152,12.000015797354
0.842409914972,12.000015427431
0.780009992845,12.000015051217
0.720010051595,12.000014669593
0.662410092039,12.000014283404
0.607210114982,12.000013893462
0.554410121218,12.000013500549
0.504010111528,12.000013105410
0.456010086683,12.000012708762
0.410410047440,12.000012311290
0.367209994542,12.000011913645
0.326409928716,12.000011516450
0.288009850679,12.000011120298
0.252009761129,12.000010725749
0.218409660750,12.000010333339
0.187209550210,12.000009943571
0.158409430162,12.000009556922
0.132009301242,12.000009173841
0.108009164069,12.000008794750
0.086409019246,12.000008420047
0.067208867360,12.000008050101
0.050408708979,12.000007685259
0.036008544657,12.000007325841
0.024008374929,12.000006972147
0.014408200312,12.000006624450
0.007208021309,12.000006283003
0.002407838404,12.000005948038
0.000007652063,12.000005619764
0.000007462738,12.000005298371
0.000007270863,11.997604984030
0.000007076854,11.992804676892
0.000006881112,11.985604377088
0.000006684022,11.976004084736
0.000006485952,11.964003799933
0.000006287255,11.949603522760
0.000006088266,11.932803253285
0.000005889307,11.913602991559
0.000005690684,11.892002737618
0.000005492687,11.868002491486
0.000005295594,11.841602253173
0.000005099664,11.812802022675
0.000004905146,11.781601799980
0.000004712273,11.748001585059
0.000004521265,11.712001377878
0.000004332328,11.673601178389
0.000004145656,11.632800986536
0.000003961431,11.589600802252
0.000003779820,11.544000625465
0.000003600979,11.496000456091
0.000003425055,11.445600294040
0.000003252180,11.392800139216
0.000003082477,11.337599991515
0.000002916058,11.279999850829
0.000002753023,11.219999717040
0.000002593464,11.157599590030
0.000002437463,11.092799469673
0.000002285093,11.025599355840
0.000002136415,10.955999248396
0.000001991486,10.883999147206
0.000001850350,10.809599052129
0.000001713047,10.732798963022
0.000001579606,10.653598879740
0.000001450050,10.571998802135
0.000001324396,10.487998730059
0.000001202653,10.401598663359
0.000001084823,10.312798601885
0.000000970902,10.221598545484
0.000000860882,10.127998494002
0.000000754747,10.031998447286
0.000000652477,9.933598405182
0.000000554046,9.832798367536
0.000000459426,9.729598334195
0.000000368581,9.623998305007
0.000000281473,9.515998279820
0.000000198058,9.405598258483
0.000000118292,9.292798240847
0.000000042123,9.177598226763
-0.000000030500,9.059998216085
-0.000000099634,8.939998208668
-0.000000165338,8.819998204368
-0.000000227672,8.699998203046
-0.000000286700,8.579998204560
-0.000000342487,8.459998208776
-0.000000395101,8.339998215558
-0.000000444612,8.219998224774
-0.000000491089,8.099998236294
-0.000000534605,7.979998249992
-0.000000575233,7.859998265743
-0.000000613046,7.739998283426
-0.000000648121,7.619998302921
-0.000000680533,7.499998324113
-0.000000710357,7.379998346889
-0.000000737671,7.259998371137
-0.000000762551,7.139998396752
-0.000000785075,7.019998423629
-0.000000805318,6.899998451665
-0.000000823359,6.779998480764
-0.000000839272,6.659998510830
-0.000000853136,6.539998541770
-0.000000865025,6.419998573496
-0.000000875015,6.299998605921
-0.000000883180,6.179998638961
-0.000000889594,6.059998672538
-0.000000894330,5.939998706572
-0.000000897461,5.819998740991
-0.000000899058,5.699998775723
-0.000000899191,5.579998810699
-0.000000897928,5.459998845854
-0.000000895339,5.339998881125
-0.000000891491,5.219998916452
-0.000000886447,5.099998951778
-0.000000880274,4.979998987048
-0.000000873035,4.859999022211
-0.000000864790,4.739999057217
-0.000000855601,4.619999092019
-0.000000845526,4.499999126574
-0.000000834622,4.379999160840
-0.000000822947,4.259999194778
-0.000000810554,4.139999228351
-0.000000797497,4.019999261524
-0.000000783828,3.899999294265
-0.000000769596,3.779999326544
-0.000000754850,3.659999358333
-0.000000739637,3.539999389606
-0.000000724003,3.419999420340
-0.000000707992,3.299999450512
-0.000000691647,3.179999480102
-0.000000675008,3.059999509093
-0.000000658116,2.939999537467
-0.000000641008,2.822399565212
-0.000000623721,2.707199592312
-0.000000606290,2.594399618758
-0.000000588749,2.483999644538
-0.000000571131,2.375999669646
-0.000000553465,2.270399694074
-0.000000535783,2.167199717816
-0.000000518110,2.066399740869
-0.000000500476,1.967999763230
-0.000000482904,1.871999784896
-0.000000465420,1.778399805867
-0.000000448046,1.687199826145
-0.000000430803,1.598399845729
-0.000000413712,1.511999864624
-0.000000396792,1.427999882832
-0.000000380062,1.346399900358
-0.000000363538,1.267199917207
-0.000000347235,1.190399933385
-0.000000331169,1.115999948900
-0.000000315353,1.043999963758
-0.000000299800,0.974399977967
-0.000000284521,0.907199991538
-0.000000269527,0.842400004478
-0.000000254827,0.780000016798
-0.000000240431,0.720000028508
-0.000000226345,0.662400039619
-0.000000212578,0.607200050142
-0.000000199135,0.554400060089
-0.000000186022,0.504000069472
-0.000000173243,0.456000078302
-0.000000160802,0.410400086593
-0.000000148702,0.367200094358
-0.000000136946,0.326400101609
-0.000000125536,0.288000108359
-0.000000114473,0.252000114622
-0.000000103758,0.218400120411
-0.000000093390,0.187200125740
-0.000000083369,0.158400130622
-0.000000073695,0.132000135071
-0.000000064365,0.108000139100
-0.000000055379,0.086400142724
-0.000000046732,0.067200145955
-0.000000038423,0.050400148808
-0.000000030449,0.036000151296
-0.000000022806,0.024000153433
-0.000000015490,0.014400155231
-0.000000008496,0.007200156704
-0.000000001821,0.002400157866
0.000000004540,0.000000158728


==> figures/traj_tracking_small/x_lqr_noise.txt <==
-0.013906573446,0.319089427776
-0.000497309898,0.321299586321
0.013883656988,0.322157688020
0.031774714136,0.321593208114
0.052895053571,0.322866586212
0.074628399157,0.323064268081
0.100297299931,0.323155986996
0.127345693561,0.319325906202
0.153556639459,0.315542079929
0.180208537110,0.312867264140
0.212218789979,0.308593402827
0.245986726702,0.305587947355
0.282207017385,0.301745666734
0.321368633952,0.299127293366
0.362705821306,0.297797117824
0.404581798040,0.294694586268
0.447254032851,0.289584062804
0.493391396728,0.282038337001
0.540254825123,0.276828555842
0.585344252389,0.271738641961
0.631066335818,0.264739000579
0.678750291596,0.259212595691
0.729132164722,0.255470529188
0.782562352502,0.252856927941
0.835777171904,0.249535887737
0.890401580493,0.243917052767
0.945839942425,0.238570665135
1.002878893778,0.233975603496
1.065616702364,0.229564513529
1.133474742920,0.226883133203
1.202440810352,0.223667093249
1.273807745608,0.216595269402
1.344647530020,0.208256023189
1.417776409333,0.200615087587
1.492300498896,0.193231070163
1.568268694755,0.187822471527
1.647998884712,0.182220245161
1.729346453586,0.174490943294
1.813506597665,0.168288155070
1.897666944031,0.160386459885
1.986584728669,0.152203580506
2.080852701721,0.142860230452
2.179188533359,0.135757121692
2.278574950720,0.126591297983
2.379736724815,0.116661285899
2.485722827183,0.107394576924
2.593707685119,0.099273872641
2.706928577596,0.092137219248
2.821462946968,0.084186836613
2.935856874541,0.076513118290
3.051741641536,0.069419466490
3.171086365065,0.062225436309
3.287278278031,0.055834484706
3.402400166811,0.051484043468
3.516547166026,0.046707076505
3.629865819328,0.042276890843
3.742276596191,0.038800939974
3.853810108723,0.035755031891
3.966678479146,0.029945489932
4.079089051604,0.022811509499
4.189186483945,0.016007070240
4.297272170172,0.009660530391
4.403222512895,0.001629661652
4.509144499075,-0.006378945272
4.616961106402,-0.012286594533
4.725972411318,-0.014404116282
4.835158505101,-0.015394298954
4.946817944981,-0.014836737305
5.058469957397,-0.017012876622
5.169452318439,-0.016730470252
5.284464059344,-0.015383036615
5.397587736269,-0.014122570257
5.511465237388,-0.012592295971
5.623755868607,-0.009277115571
5.737232516568,-0.007193090681
5.851581918331,-0.006754726966
5.968167825822,-0.006119776557
6.083236017858,-0.004882608383
6.198140115767,-0.001833129046
6.313294774784,0.004509364569
6.428017204955,0.010510660454
6.541850620744,0.016760565139
6.655529140509,0.022966872417
6.769471164221,0.027704109565
6.886019738840,0.032951443401
7.004337586028,0.039121188821
7.122993579104,0.044533098270
7.240244268795,0.051068296298
7.358974989871,0.056702862225
7.476258456059,0.062504595992
7.593046169692,0.070706392187
7.707327913446,0.080754509179
7.822874407701,0.092265537809
7.936371396595,0.101855001053
8.048820159363,0.108090429978
8.160507316899,0.114532757051
8.274554826979,0.120352225677
8.386614905633,0.123069192615
8.499145153246,0.123293038596
8.612085667354,0.120168934857
8.725574529198,0.118893343190
8.840282329781,0.115486006766
8.950852737706,0.109743019142
9.060073898695,0.106121243269
9.169869218889,0.100608351131
9.280457529363,0.093162484672
9.388768141064,0.084287481284
9.494378763584,0.073150252167
9.598701173591,0.061144286116
9.704219984846,0.048854358811
9.809033817450,0.036644383366
9.910320770597,0.025689388405
10.007151662935,0.014094763188
10.099952528245,0.002592032476
10.191340921638,-0.007826118250
10.279928100868,-0.018632444122
10.368281301244,-0.030193412409
10.455181919820,-0.041999950948
10.538576689216,-0.051963263303
10.619146176802,-0.062754046252
10.694885126221,-0.072055669156
10.770129020612,-0.080540038974
10.842740913177,-0.087362697020
10.912309771463,-0.095586348200
10.979788089584,-0.104158189183
11.044792294231,-0.115672517677
11.106224269414,-0.127781830118
11.162907638761,-0.136746078409
11.217848843384,-0.147593307231
11.271846778378,-0.158147779475
11.324238913404,-0.170578056190
11.374566085538,-0.185142612513
11.420615472627,-0.199648387239
11.463871889793,-0.215501724560
11.506547232020,-0.228543839339
11.544045803556,-0.239617892141
11.577059342687,-0.248080458685
11.608465424142,-0.254415898180
11.637738505943,-0.258811621905
11.665843720303,-0.263699646931
11.692311055664,-0.266379051456
11.719034822753,-0.268383269638
11.744468690210,-0.268153565153
11.767017280527,-0.266884620363
11.788254513417,-0.268108652835
11.806489804432,-0.266148672231
11.821494486761,-0.265592953559
11.835666800429,-0.265747338621
11.849502482935,-0.265691436100
11.861946461276,-0.266111708215
11.873367308138,-0.268570407944
11.883214513948,-0.271696060795
11.893223277945,-0.270451785189
11.902048972547,-0.268054804705
11.911738807627,-0.261401821963
11.923704649505,-0.251123887449
11.934339626033,-0.237668275342
11.944663016835,-0.218273669035
11.955138731577,-0.192995362194
11.963150141540,-0.167952408681
11.970979695645,-0.139852547389
11.975376921237,-0.111218884974
11.978798310590,-0.079381088304
11.981733602995,-0.046300630450
11.983884891975,-0.012185971711
11.986465804074,0.027955565468
11.987526899884,0.071729087242
11.990630481557,0.118310231787
11.993935367212,0.166320381593
11.996419565827,0.217075107466
12.000050955458,0.271431396991
12.004299560370,0.328115444960
12.009733336688,0.388991671476
12.012526998407,0.453570707235
12.015432755391,0.521228094437
12.017833513403,0.593065930973
12.021765611033,0.665595814790
12.026994877047,0.736957843632
12.030030325266,0.807600781321
12.032708160887,0.878799372200
12.034968043612,0.953707374515
12.039144102466,1.032967629873
12.040881657062,1.113191485018
12.042668306994,1.197919592016
12.041823003574,1.285869358818
12.039215078576,1.373982170933
12.036490440801,1.461237228827
12.032128356191,1.549774045227
12.029500790726,1.640425332782
12.026922456432,1.731897120464
12.026900969046,1.825379611025
12.024851865667,1.923161314585
12.024812099181,2.022525143160
12.027397408754,2.126449003593
12.028922580569,2.231937324922
12.031772361096,2.341173619922
12.030869252811,2.452173193332
12.027317079908,2.565553562661
12.023445757815,2.682411852774
12.018168962467,2.800575825946
12.013640500073,2.921822491757
12.007224705026,3.045624985461
12.002183913828,3.169147340307
11.998554935138,3.292286662759
11.995753757400,3.415100159833
11.992631967113,3.538440706017
11.991505204046,3.662614061735
11.990290646875,3.784432774891
11.985897816058,3.905654874395
11.981556619275,4.024749719088
11.976915125575,4.143563508478
11.973043221801,4.263627109155
11.967539686791,4.384781168983
11.962339833973,4.506602061140
11.958564065391,4.629942983215
11.954585064801,4.750905560784
11.952511115290,4.870945847778
11.953168232672,4.988959921317
11.953816868798,5.104013871954
11.953537420479,5.217371044363
11.956520507942,5.331122118389
11.959899338763,5.445465173909
11.960514952529,5.559009614948
11.962175777710,5.674370667165
11.964697963221,5.790690500940
11.966373279088,5.905919490420
11.966427215929,6.022896020693
11.965610003175,6.139923149294
11.967444113579,6.255884789031
11.970484552967,6.370530148336
11.973101525001,6.487353460565
11.973325807493,6.602437525306
11.974819147930,6.717218672535
11.979256983696,6.832695508534
11.985461082446,6.949527068905
11.992417500509,7.065632186256
12.000079594261,7.180723702991
12.009059132076,7.295781183368
12.016377083543,7.412110008331
12.022210258487,7.526998478366
12.027683555368,7.644280547365
12.033663204735,7.764043413037
12.040832558737,7.885831719983
12.047864100181,8.006872704563
12.057721809028,8.126463157367
12.063953116259,8.247339706129
12.067114824662,8.368235593274
12.071954082366,8.487629690008
12.075089572575,8.604510485362
12.080622895532,8.720383699113
12.087098332164,8.833483296171
12.092019879179,8.949405862712
12.095592603140,9.062083216654
12.099864237750,9.173777779381
12.101812107389,9.282717926329
12.102196285046,9.389150980661
12.102162542651,9.495624977537
12.100079034257,9.598757309915
12.097446708828,9.698396256838
12.094755050240,9.794423775823
12.091863019014,9.891234965725
12.091755110015,9.983992620304
12.092754467419,10.074160881594
12.093502514476,10.164573816732
12.092455950170,10.253289844179
12.090252508586,10.338250545132
12.086252245118,10.418722253724
12.084345562058,10.496524027125
12.083577594780,10.570914625499
12.081138199900,10.642586839447
12.080003481506,10.710706377814
12.078000438848,10.776799111664
12.073758349733,10.840208664801
12.070066917439,10.903874982757
12.067603688312,10.966178431305
12.066324209164,11.027782080623
12.065138858265,11.084153676104
12.063456535793,11.140587906582
12.060005160113,11.194001730732
12.054742070567,11.247378776541
12.048550744250,11.298114207429
12.042682059050,11.347587583489
12.037688485809,11.393206002588
12.031216615169,11.437706446366
12.023761943753,11.480069925069
12.019150427088,11.519383331991
12.013439850650,11.554498279053
12.007029006205,11.588259163449
12.002096094242,11.619176339914
11.998512148848,11.648248921044
11.995466440639,11.672647015463
11.991480112439,11.696818049088
11.988048725192,11.719543185478
11.985547483422,11.739301858048
11.983592926715,11.759448565820
11.982170833647,11.774929523058
11.980642387233,11.786073715276
11.978449009093,11.795928209501
11.976894998662,11.804373843817
11.973468300630,11.810884841831
11.969121555724,11.812519294088
11.963225060327,11.812086392725
11.953876519106,11.814245730082
11.940322456984,11.818963105117
11.924607368516,11.822028446707
11.905649028624,11.824172889550
11.885326596740,11.828937950040
11.861980701035,11.831109400430
11.837842377902,11.831149917925
11.810853766356,11.831369889975
11.783257787033,11.833856610604
11.754002565718,11.836300919576
11.723799531437,11.836872986849
11.693691700264,11.836253200172
11.660573913350,11.835144935996
11.624495461230,11.834334162215
11.586929040838,11.831405400313
11.546657299781,11.826196458750
11.504780563898,11.823392320636
11.462353071682,11.819747262242
11.415162635864,11.817063709109
11.366068327126,11.816685305352
11.314010543260,11.814687785270
11.259072246773,11.810994720146
11.204554418556,11.810577117413
11.148467848666,11.812195668420
11.089148155569,11.815779111848
11.025598588096,11.820030785468
10.960053730061,11.824694888601
10.890454002191,11.829056532145
10.821792306633,11.834711474406
10.752834426943,11.841693565824
10.679866215687,11.845897489269
10.604057102882,11.853086196842
10.525099348072,11.863082278456
10.443603214086,11.871938302024
10.356668242736,11.880326799286
10.269026633671,11.887615356067
10.177825276409,11.893012739722
10.085391222562,11.894889621362
9.988987159136,11.895872091035
9.893322776328,11.894822850183
9.796493979397,11.896772469322
9.697391771557,11.896346567876
9.593491900289,11.896398030620
9.489170295027,11.895653376362
9.386115226028,11.894267198671
9.278082196726,11.891224748312
9.168379052080,11.888755574296
9.055394062083,11.887749900154
8.937083886463,11.885527423596
8.816095485428,11.881929625118
8.694775559581,11.881516125524
8.574066006277,11.879987337538
8.454200237615,11.877850320250
8.336523818457,11.877432064198
8.218025358564,11.876578497439
8.100204818740,11.879191009221
7.980757664932,11.883716334851
7.860134986005,11.887724051433
7.737956123913,11.891001569037
7.615257613494,11.894328249686
7.491768823369,11.897581504248
7.370312763242,11.901376919474
7.247835286180,11.907051185730
7.129406197553,11.912902688797
7.011283705587,11.919430300905
6.893573198755,11.922965538464
6.774615015542,11.926156935203
6.654689842148,11.932343990684
6.533904531860,11.935576883400
6.413685286182,11.940558384615
6.296695400454,11.946156520619
6.179893305645,11.951362908933
6.062245709225,11.957910428160
5.945860638088,11.962690473035
5.827566841249,11.966421433721
5.710888367392,11.969265491568
5.593451005722,11.972111525293
5.474199583364,11.972930115269
5.352668487266,11.974159703906
5.230861523351,11.976315711690
5.108950388609,11.977391139975
4.986395150910,11.978608128666
4.865007733620,11.977227159767
4.742644002417,11.975993749514
4.620453234743,11.975875300535
4.496185966255,11.975176404559
4.372745611921,11.972448410101
4.247225628255,11.967132035713
4.123981244099,11.964997617567
4.003122131067,11.964425022319
3.883936041218,11.961916806604
3.765046221461,11.961813178765
3.646637647462,11.960877513542
3.530367887511,11.961409016680
3.410882163142,11.959946402808
3.290904768693,11.956328248373
3.169839913677,11.952210017381
3.050948989157,11.946318370728
2.932548590719,11.940615515894
2.814618264309,11.937056614765
2.700798536391,11.936502339455
2.589425998708,11.936404313431
2.482558346621,11.935480345736
2.377911788363,11.933105549812
2.278694999632,11.929656999524
2.179988988966,11.926552752446
2.082823979182,11.922554131029
1.989178267231,11.916928153141
1.895509352886,11.910708917369
1.803244216205,11.906395396319
1.713396767454,11.900831340535
1.625767683177,11.893969464346
1.539455700798,11.885521768767
1.454644096009,11.880319543334
1.372517192604,11.875583713218
1.291678352606,11.870823343574
1.215758692969,11.865741604090
1.144191866827,11.862471695045
1.077311997778,11.856918654031
1.010595848177,11.853890593838
0.948344217730,11.848641733951
0.886598007623,11.844359907768
0.824689976140,11.842158579359
0.767494502820,11.841288524600
0.711081036841,11.842141876542
0.656829535542,11.843928495685
0.602599673806,11.844482094393
0.553734232938,11.846271663359
0.506407458296,11.845679166933
0.462929963156,11.846032250603
0.420764805350,11.845811856268
0.382577050880,11.847859499115
0.346037345519,11.846960681631
0.311375345861,11.848655757746
0.277456847123,11.852205346145
0.245994272078,11.858727790131
0.214888838708,11.862978604424
0.185178726585,11.868982603003
0.158100492542,11.876507848297
0.134349167442,11.884937674390
0.114224355909,11.894757917241
0.096119006405,11.903754773312
0.083082763274,11.911429727097
0.070252415201,11.915905093898
0.058704925348,11.922465792891
0.048607720651,11.926919183065
0.043831422884,11.930317778279
0.043182325222,11.932204538788
0.047204533134,11.933109924781
0.053621080289,11.934398949491
0.058170656497,11.933880838898
0.062977507430,11.931376547824
0.067392604257,11.927459209493
0.071934400138,11.918377308693
0.079344661977,11.908451269541
0.088168119995,11.897574038121
0.098119955308,11.883749364390
0.108361891037,11.864577322177
0.120559359799,11.844731574669
0.131275718879,11.820161881926
0.140191342298,11.793422748324
0.148055475520,11.765506393627
0.153982306374,11.733025226717
0.158266793078,11.699218745666
0.160965035555,11.660650268375
0.165410883208,11.617391045982
0.168870735688,11.573661260552
0.169075699899,11.525705144632
0.170059319467,11.474333657912
0.169534807059,11.419155699134
0.172359865420,11.362191508860
0.177533462325,11.303940396291
0.185639055646,11.243284602932
0.193789513908,11.180740611484
0.199357585630,11.116450635784
0.204804175437,11.050266137334
0.208659211557,10.980490197897
0.211715719692,10.910115411750
0.214774629532,10.836604470337
0.215863152579,10.761551857894
0.216405119048,10.685289181807
0.214960725802,10.604233853159
0.212597287827,10.524103777024
0.211923619458,10.441987643779
0.212579506940,10.356351021314
0.212724525186,10.270675320806
0.213027932721,10.182571906255
0.214738570606,10.094127297052
0.213566568610,10.004639885689
0.210053150645,9.915371442839
0.206849320823,9.822112637307
0.203026882796,9.724172463201
0.199353177879,9.624724616802
0.195319621672,9.521216356739
0.191231825438,9.412904866687
0.187705144373,9.303611618069
0.180976465034,9.193842901461
0.175750426224,9.083405389517
0.172786197164,8.971925104918
0.171996756126,8.858401946120
0.171135787379,8.744699313256
0.171067971042,8.629314673664
0.169271818007,8.516182231051
0.165635623832,8.401359480301
0.162281063707,8.287990163274
0.159441916036,8.176397091162
0.154345883420,8.064485986866
0.146754166617,7.952839521111
0.140188219476,7.840343026548
0.133871599420,7.729759950507
0.127558518548,7.619367236169
0.124359510404,7.506609645394
0.120066146286,7.393777177654
0.116048938572,7.281969275216
0.111376796830,7.170431826474
0.106552138128,7.059969470347
0.104071664385,6.950157854054
0.102792414708,6.840329737433
0.102555881519,6.727733148366
0.101341614823,6.615774552640
0.097682872910,6.503317871668
0.095469347943,6.388758648484
0.090346475657,6.274675362778
0.083744941749,6.161424710410
0.077533548375,6.048630527389
0.072689503554,5.933203817846
0.070060786420,5.815697047957
0.069679538091,5.697151972628
0.067902082757,5.579547821390
0.065654697137,5.464176849076
0.063066525110,5.350892593290
0.061315106252,5.238815770387
0.057259444978,5.128790515901
0.054160717508,5.015657134991
0.053196931586,4.901649967603
0.050606909151,4.787942510019
0.049545539691,4.672730127160
0.050198486715,4.557960352247
0.052528509231,4.443044286241
0.055370613975,4.329208389443
0.056050619768,4.212853650340
0.057324463962,4.094023938081
0.059634525152,3.974538288518
0.061669982948,3.857173880638
0.061402356974,3.740939096705
0.059352829740,3.621940084716
0.058616756441,3.499288860020
0.056805728844,3.374417446037
0.057446508943,3.250766909461
0.056884078890,3.124993731660
0.055910498196,3.003670701851
0.053858167398,2.882725965319
0.053596065126,2.765822472825
0.053553500078,2.648133075149
0.051448850142,2.533044760713
0.049363454929,2.419106423963
0.046279625026,2.310011051978
0.041391661379,2.202690701722
0.036201407110,2.095311752595
0.032416407944,1.992385178584
0.027110129638,1.890169090780
0.019903896847,1.790849176126
0.014186512619,1.695525600943
0.007365108517,1.603433844925
0.001865021898,1.514003667436
-0.002432520887,1.426181157259
-0.008497326095,1.339634767871
-0.014972042742,1.256298084459
-0.018032463014,1.175986873095
-0.019801670402,1.099613664251
-0.019277049029,1.024482423328
-0.021091823534,0.951777980170
-0.020338336894,0.880228662496
-0.019187425329,0.809552075306
-0.015551058643,0.740163648414
-0.011049325652,0.672748264929
-0.005455109438,0.609348456311
-0.001413543341,0.550118309376
0.001228363410,0.495014139388
0.004472853759,0.442833778712
0.006802854401,0.391384854061
0.007912622383,0.345024307245
0.008168267082,0.300389917535
0.010585884811,0.258351922591
0.011537569280,0.221779709655
0.010962266995,0.189579249789
0.008712596885,0.161314741419
0.004746778421,0.135864433976
0.003353289202,0.112890969114
0.002783969048,0.091640981522
0.001626667353,0.075448525161
0.001096549507,0.064281806446
-0.002135775391,0.055532925697
-0.008541401494,0.048419269956
-0.013235151680,0.046320630955
-0.017898200192,0.047921892883
-0.019305064223,0.049343829026
-0.022572705734,0.054513918263
-0.027285028950,0.063051892593


==> figures/traj_tracking_small/x_lqr_noise_zoomed.txt <==
11.969121555724,11.812519294088
11.963225060327,11.812086392725
11.953876519106,11.814245730082
11.940322456984,11.818963105117
11.924607368516,11.822028446707
11.905649028624,11.824172889550
11.885326596740,11.828937950040
11.861980701035,11.831109400430
11.837842377902,11.831149917925
11.810853766356,11.831369889975
11.783257787033,11.833856610604
11.754002565718,11.836300919576
11.723799531437,11.836872986849
11.693691700264,11.836253200172
11.660573913350,11.835144935996
11.624495461230,11.834334162215
11.586929040838,11.831405400313
11.546657299781,11.826196458750
11.504780563898,11.823392320636
11.462353071682,11.819747262242
11.415162635864,11.817063709109
11.366068327126,11.816685305352
11.314010543260,11.814687785270
11.259072246773,11.810994720146
11.204554418556,11.810577117413
11.148467848666,11.812195668420
11.089148155569,11.815779111848
11.025598588096,11.820030785468
10.960053730061,11.824694888601
10.890454002191,11.829056532145
10.821792306633,11.834711474406
10.752834426943,11.841693565824
10.679866215687,11.845897489269
10.604057102882,11.853086196842
10.525099348072,11.863082278456
10.443603214086,11.871938302024
10.356668242736,11.880326799286
10.269026633671,11.887615356067
10.177825276409,11.893012739722
10.085391222562,11.894889621362
9.988987159136,11.895872091035
9.893322776328,11.894822850183
9.796493979397,11.896772469322
9.697391771557,11.896346567876
9.593491900289,11.896398030620
9.489170295027,11.895653376362
9.386115226028,11.894267198671
9.278082196726,11.891224748312
9.168379052080,11.888755574296
9.055394062083,11.887749900154
8.937083886463,11.885527423596
8.816095485428,11.881929625118
8.694775559581,11.881516125524
8.574066006277,11.879987337538
8.454200237615,11.877850320250
8.336523818457,11.877432064198
8.218025358564,11.876578497439
8.100204818740,11.879191009221
7.980757664932,11.883716334851
7.860134986005,11.887724051433
7.737956123913,11.891001569037
7.615257613494,11.894328249686
7.491768823369,11.897581504248
7.370312763242,11.901376919474
7.247835286180,11.907051185730
7.129406197553,11.912902688797
7.011283705587,11.919430300905
6.893573198755,11.922965538464
6.774615015542,11.926156935203
6.654689842148,11.932343990684
6.533904531860,11.935576883400
6.413685286182,11.940558384615
6.296695400454,11.946156520619
6.179893305645,11.951362908933
6.062245709225,11.957910428160
5.945860638088,11.962690473035
5.827566841249,11.966421433721
5.710888367392,11.969265491568
5.593451005722,11.972111525293
5.474199583364,11.972930115269
5.352668487266,11.974159703906
5.230861523351,11.976315711690
5.108950388609,11.977391139975
4.986395150910,11.978608128666
4.865007733620,11.977227159767
4.742644002417,11.975993749514
4.620453234743,11.975875300535
4.496185966255,11.975176404559
4.372745611921,11.972448410101
4.247225628255,11.967132035713
4.123981244099,11.964997617567
4.003122131067,11.964425022319
3.883936041218,11.961916806604
3.765046221461,11.961813178765
3.646637647462,11.960877513542
3.530367887511,11.961409016680
3.410882163142,11.959946402808
3.290904768693,11.956328248373
3.169839913677,11.952210017381
3.050948989157,11.946318370728
2.932548590719,11.940615515894
2.814618264309,11.937056614765
2.700798536391,11.936502339455
2.589425998708,11.936404313431
2.482558346621,11.935480345736
2.377911788363,11.933105549812
2.278694999632,11.929656999524
2.179988988966,11.926552752446
2.082823979182,11.922554131029
1.989178267231,11.916928153141
1.895509352886,11.910708917369
1.803244216205,11.906395396319
1.713396767454,11.900831340535
1.625767683177,11.893969464346
1.539455700798,11.885521768767
1.454644096009,11.880319543334
1.372517192604,11.875583713218
1.291678352606,11.870823343574
1.215758692969,11.865741604090
1.144191866827,11.862471695045
1.077311997778,11.856918654031
1.010595848177,11.853890593838
0.948344217730,11.848641733951
0.886598007623,11.844359907768
0.824689976140,11.842158579359
0.767494502820,11.841288524600
0.711081036841,11.842141876542
0.656829535542,11.843928495685
0.602599673806,11.844482094393
0.553734232938,11.846271663359
0.506407458296,11.845679166933
0.462929963156,11.846032250603
0.420764805350,11.845811856268
0.382577050880,11.847859499115
0.346037345519,11.846960681631
0.311375345861,11.848655757746
0.277456847123,11.852205346145
0.245994272078,11.858727790131
0.214888838708,11.862978604424
0.185178726585,11.868982603003
0.158100492542,11.876507848297
0.134349167442,11.884937674390
0.114224355909,11.894757917241
0.096119006405,11.903754773312
0.083082763274,11.911429727097
0.070252415201,11.915905093898
0.058704925348,11.922465792891
0.048607720651,11.926919183065
0.043831422884,11.930317778279
0.043182325222,11.932204538788


==> figures/traj_tracking_small/x_lqr_zoomed.txt <==
12.000001469153,11.999774780919
11.999992454352,11.999773601771
11.997583878483,11.999772828120
11.992775733984,11.999772441943
11.985568012987,11.999772425469
11.975960707342,11.999772761202
11.963953808642,11.999773431930
11.949547308255,11.999774420738
11.932741197337,11.999775711023
11.913535466867,11.999777286505
11.891930107660,11.999779131231
11.867925110396,11.999781229592
11.841520465636,11.999783566327
11.812716163846,11.999786126527
11.781512195411,11.999788895648
11.747908550661,11.999791859512
11.711905219881,11.999795004311
11.673502193333,11.999798316614
11.632699461272,11.999801783365
11.589497013958,11.999805391891
11.543894841673,11.999809129900
11.495892934738,11.999812985482
11.445491283520,11.999816947111
11.392689878447,11.999821003643
11.337488710024,11.999825144316
11.279887768838,11.999829358746
11.219887045571,11.999833636931
11.157486531012,11.999837969242
11.092686216064,11.999842346423
11.025486091751,11.999846759589
10.955886149230,11.999851200219
10.883886379795,11.999855660154
10.809486774887,11.999860131591
10.732687326097,11.999864607081
10.653488025175,11.999869079521
10.571888864032,11.999873542148
10.487889834748,11.999877988537
10.401490929575,11.999882412590
10.312692140938,11.999886808535
10.221493461444,11.999891170916
10.127894883880,11.999895494587
10.031896401219,11.999899774706
9.933498006619,11.999904006728
9.832699693428,11.999908186397
9.729501455182,11.999912309741
9.623903285608,11.999916373061
9.515905178624,11.999920372929
9.405507128342,11.999924306175
9.292709129062,11.999928169882
9.177511175278,11.999931961381
9.059913261674,11.999935678238
8.939915383122,11.999939318253
8.819917534687,11.999942879446
8.699919711617,11.999946360054
8.579921909349,11.999949758522
8.459924123504,11.999953073494
8.339926349883,11.999956303810
8.219928584469,11.999959448494
8.099930823423,11.999962506747
7.979933063079,11.999965477945
7.859935299947,11.999968361625
7.739937530705,11.999971157482
7.619939752196,11.999973865362
7.499941961430,11.999976485252
7.379944155576,11.999979017278
7.259946331961,11.999981461694
7.139948488066,11.999983818878
7.019950621523,11.999986089325
6.899952730110,11.999988273639
6.779954811751,11.999990372530
6.659956864508,11.999992386805
6.539958886580,11.999994317366
6.419960876299,11.999996165197
6.299962832126,11.999997931368
6.179964752647,11.999999617021
6.059966636569,12.000001223369
5.939968482719,12.000002751692
5.819970290035,12.000004203326
5.699972057568,12.000005579666
5.579973784474,12.000006882154
5.459975470010,12.000008112280
5.339977113537,12.000009271573
5.219978714506,12.000010361602
5.099980272462,12.000011383965
4.979981787039,12.000012340291
4.859983257953,12.000013232234
4.739984685003,12.000014061467
4.619986068065,12.000014829683
4.499987407086,12.000015538587
4.379988702087,12.000016189895
4.259989953155,12.000016785332
4.139991160440,12.000017326627
4.019992324153,12.000017815509
3.899993444562,12.000018253709
3.779994521989,12.000018642951
3.659995556808,12.000018984955
3.539996549440,12.000019281432
3.419997500353,12.000019534081
3.299998410055,12.000019744591
3.179999279094,12.000019914633
3.060000108056,12.000020045863
2.940000897560,12.000020139918
2.822401648258,12.000020198414
2.707202360829,12.000020222947
2.594403035981,12.000020215088
2.484003674443,12.000020176385
2.376004276970,12.000020108360
2.270404844334,12.000020012507
2.167205377326,12.000019890294
2.066405876752,12.000019743158
1.968006343430,12.000019572509
1.872006778194,12.000019379723
1.778407181884,12.000019166148
1.687207555350,12.000018933100
1.598407899447,12.000018681860
1.512008215036,12.000018413680
1.428008502981,12.000018129776
1.346408764148,12.000017831332
1.267208999402,12.000017519497
1.190409209609,12.000017195390
1.116009395631,12.000016860090
1.044009558327,12.000016514647
0.974409698551,12.000016160075
0.907209817152,12.000015797354
0.842409914972,12.000015427431
0.780009992845,12.000015051217
0.720010051595,12.000014669593
0.662410092039,12.000014283404
0.607210114982,12.000013893462
0.554410121218,12.000013500549
0.504010111528,12.000013105410
0.456010086683,12.000012708762
0.410410047440,12.000012311290
0.367209994542,12.000011913645
0.326409928716,12.000011516450
0.288009850679,12.000011120298
0.252009761129,12.000010725749
0.218409660750,12.000010333339
0.187209550210,12.000009943571
0.158409430162,12.000009556922
0.132009301242,12.000009173841
0.108009164069,12.000008794750
0.086409019246,12.000008420047
0.067208867360,12.000008050101
0.050408708979,12.000007685259
0.036008544657,12.000007325841
0.024008374929,12.000006972147
0.014408200312,12.000006624450
0.007208021309,12.000006283003
0.002407838404,12.000005948038


==> figures/traj_tracking_small/xd.txt <==
0.000000000000,0.000000000000
0.000000000000,0.000000000000
0.002400000000,0.000000000000
0.007200000000,0.000000000000
0.014400000000,0.000000000000
0.024000000000,0.000000000000
0.036000000000,0.000000000000
0.050400000000,0.000000000000
0.067200000000,0.000000000000
0.086400000000,0.000000000000
0.108000000000,0.000000000000
0.132000000000,0.000000000000
0.158400000000,0.000000000000
0.187200000000,0.000000000000
0.218400000000,0.000000000000
0.252000000000,0.000000000000
0.288000000000,0.000000000000
0.326400000000,0.000000000000
0.367200000000,0.000000000000
0.410400000000,0.000000000000
0.456000000000,0.000000000000
0.504000000000,0.000000000000
0.554400000000,0.000000000000
0.607200000000,0.000000000000
0.662400000000,0.000000000000
0.720000000000,0.000000000000
0.780000000000,0.000000000000
0.842400000000,0.000000000000
0.907200000000,0.000000000000
0.974400000000,0.000000000000
1.044000000000,0.000000000000
1.116000000000,0.000000000000
1.190400000000,0.000000000000
1.267200000000,0.000000000000
1.346400000000,0.000000000000
1.428000000000,0.000000000000
1.512000000000,0.000000000000
1.598400000000,0.000000000000
1.687200000000,0.000000000000
1.778400000000,0.000000000000
1.872000000000,0.000000000000
1.968000000000,0.000000000000
2.066400000000,0.000000000000
2.167200000000,0.000000000000
2.270400000000,0.000000000000
2.376000000000,0.000000000000
2.484000000000,0.000000000000
2.594400000000,0.000000000000
2.707200000000,0.000000000000
2.822400000000,0.000000000000
2.940000000000,0.000000000000
3.060000000000,0.000000000000
3.180000000000,0.000000000000
3.300000000000,0.000000000000
3.420000000000,0.000000000000
3.540000000000,0.000000000000
3.660000000000,0.000000000000
3.780000000000,0.000000000000
3.900000000000,0.000000000000
4.020000000000,0.000000000000
4.140000000000,0.000000000000
4.260000000000,0.000000000000
4.380000000000,0.000000000000
4.500000000000,0.000000000000
4.620000000000,0.000000000000
4.740000000000,0.000000000000
4.860000000000,0.000000000000
4.980000000000,0.000000000000
5.100000000000,0.000000000000
5.220000000000,0.000000000000
5.340000000000,0.000000000000
5.460000000000,0.000000000000
5.580000000000,0.000000000000
5.700000000000,0.000000000000
5.820000000000,0.000000000000
5.940000000000,0.000000000000
6.060000000000,0.000000000000
6.180000000000,0.000000000000
6.300000000000,0.000000000000
6.420000000000,0.000000000000
6.540000000000,0.000000000000
6.660000000000,0.000000000000
6.780000000000,0.000000000000
6.900000000000,0.000000000000
7.020000000000,0.000000000000
7.140000000000,0.000000000000
7.260000000000,0.000000000000
7.380000000000,0.000000000000
7.500000000000,0.000000000000
7.620000000000,0.000000000000
7.740000000000,0.000000000000
7.860000000000,0.000000000000
7.980000000000,0.000000000000
8.100000000000,0.000000000000
8.220000000000,0.000000000000
8.340000000000,0.000000000000
8.460000000000,0.000000000000
8.580000000000,0.000000000000
8.700000000000,0.000000000000
8.820000000000,0.000000000000
8.940000000000,0.000000000000
9.060000000000,0.000000000000
9.177600000000,0.000000000000
9.292800000000,0.000000000000
9.405600000000,0.000000000000
9.516000000000,0.000000000000
9.624000000000,0.000000000000
9.729600000000,0.000000000000
9.832800000000,0.000000000000
9.933600000000,0.000000000000
10.032000000000,0.000000000000
10.128000000000,0.000000000000
10.221600000000,0.000000000000
10.312800000000,0.000000000000
10.401600000000,0.000000000000
10.488000000000,0.000000000000
10.572000000000,0.000000000000
10.653600000000,0.000000000000
10.732800000000,0.000000000000
10.809600000000,0.000000000000
10.884000000000,0.000000000000
10.956000000000,0.000000000000
11.025600000000,0.000000000000
11.092800000000,0.000000000000
11.157600000000,0.000000000000
11.220000000000,0.000000000000
11.280000000000,0.000000000000
11.337600000000,0.000000000000
11.392800000000,0.000000000000
11.445600000000,0.000000000000
11.496000000000,0.000000000000
11.544000000000,0.000000000000
11.589600000000,0.000000000000
11.632800000000,0.000000000000
11.673600000000,0.000000000000
11.712000000000,0.000000000000
11.748000000000,0.000000000000
11.781600000000,0.000000000000
11.812800000000,0.000000000000
11.841600000000,0.000000000000
11.868000000000,0.000000000000
11.892000000000,0.000000000000
11.913600000000,0.000000000000
11.932800000000,0.000000000000
11.949600000000,0.000000000000
11.964000000000,0.000000000000
11.976000000000,0.000000000000
11.985600000000,0.000000000000
11.992800000000,0.000000000000
11.997600000000,0.000000000000
12.000000000000,0.000000000000
12.000000000000,0.000000000000
12.000000000000,0.002400000000
12.000000000000,0.007200000000
12.000000000000,0.014400000000
12.000000000000,0.024000000000
12.000000000000,0.036000000000
12.000000000000,0.050400000000
12.000000000000,0.067200000000
12.000000000000,0.086400000000
12.000000000000,0.108000000000
12.000000000000,0.132000000000
12.000000000000,0.158400000000
12.000000000000,0.187200000000
12.000000000000,0.218400000000
12.000000000000,0.252000000000
12.000000000000,0.288000000000
12.000000000000,0.326400000000
12.000000000000,0.367200000000
12.000000000000,0.410400000000
12.000000000000,0.456000000000
12.000000000000,0.504000000000
12.000000000000,0.554400000000
12.000000000000,0.607200000000
12.000000000000,0.662400000000
12.000000000000,0.720000000000
12.000000000000,0.780000000000
12.000000000000,0.842400000000
12.000000000000,0.907200000000
12.000000000000,0.974400000000
12.000000000000,1.044000000000
12.000000000000,1.116000000000
12.000000000000,1.190400000000
12.000000000000,1.267200000000
12.000000000000,1.346400000000
12.000000000000,1.428000000000
12.000000000000,1.512000000000
12.000000000000,1.598400000000
12.000000000000,1.687200000000
12.000000000000,1.778400000000
12.000000000000,1.872000000000
12.000000000000,1.968000000000
12.000000000000,2.066400000000
12.000000000000,2.167200000000
12.000000000000,2.270400000000
12.000000000000,2.376000000000
12.000000000000,2.484000000000
12.000000000000,2.594400000000
12.000000000000,2.707200000000
12.000000000000,2.822400000000
12.000000000000,2.940000000000
12.000000000000,3.060000000000
12.000000000000,3.180000000000
12.000000000000,3.300000000000
12.000000000000,3.420000000000
12.000000000000,3.540000000000
12.000000000000,3.660000000000
12.000000000000,3.780000000000
12.000000000000,3.900000000000
12.000000000000,4.020000000000
12.000000000000,4.140000000000
12.000000000000,4.260000000000
12.000000000000,4.380000000000
12.000000000000,4.500000000000
12.000000000000,4.620000000000
12.000000000000,4.740000000000
12.000000000000,4.860000000000
12.000000000000,4.980000000000
12.000000000000,5.100000000000
12.000000000000,5.220000000000
12.000000000000,5.340000000000
12.000000000000,5.460000000000
12.000000000000,5.580000000000
12.000000000000,5.700000000000
12.000000000000,5.820000000000
12.000000000000,5.940000000000
12.000000000000,6.060000000000
12.000000000000,6.180000000000
12.000000000000,6.300000000000
12.000000000000,6.420000000000
12.000000000000,6.540000000000
12.000000000000,6.660000000000
12.000000000000,6.780000000000
12.000000000000,6.900000000000
12.000000000000,7.020000000000
12.000000000000,7.140000000000
12.000000000000,7.260000000000
12.000000000000,7.380000000000
12.000000000000,7.500000000000
12.000000000000,7.620000000000
12.000000000000,7.740000000000
12.000000000000,7.860000000000
12.000000000000,7.980000000000
12.000000000000,8.100000000000
12.000000000000,8.220000000000
12.000000000000,8.340000000000
12.000000000000,8.460000000000
12.000000000000,8.580000000000
12.000000000000,8.700000000000
12.000000000000,8.820000000000
12.000000000000,8.940000000000
12.000000000000,9.060000000000
12.000000000000,9.177600000000
12.000000000000,9.292800000000
12.000000000000,9.405600000000
12.000000000000,9.516000000000
12.000000000000,9.624000000000
12.000000000000,9.729600000000
12.000000000000,9.832800000000
12.000000000000,9.933600000000
12.000000000000,10.032000000000
12.000000000000,10.128000000000
12.000000000000,10.221600000000
12.000000000000,10.312800000000
12.000000000000,10.401600000000
12.000000000000,10.488000000000
12.000000000000,10.572000000000
12.000000000000,10.653600000000
12.000000000000,10.732800000000
12.000000000000,10.809600000000
12.000000000000,10.884000000000
12.000000000000,10.956000000000
12.000000000000,11.025600000000
12.000000000000,11.092800000000
12.000000000000,11.157600000000
12.000000000000,11.220000000000
12.000000000000,11.280000000000
12.000000000000,11.337600000000
12.000000000000,11.392800000000
12.000000000000,11.445600000000
12.000000000000,11.496000000000
12.000000000000,11.544000000000
12.000000000000,11.589600000000
12.000000000000,11.632800000000
12.000000000000,11.673600000000
12.000000000000,11.712000000000
12.000000000000,11.748000000000
12.000000000000,11.781600000000
12.000000000000,11.812800000000
12.000000000000,11.841600000000
12.000000000000,11.868000000000
12.000000000000,11.892000000000
12.000000000000,11.913600000000
12.000000000000,11.932800000000
12.000000000000,11.949600000000
12.000000000000,11.964000000000
12.000000000000,11.976000000000
12.000000000000,11.985600000000
12.000000000000,11.992800000000
12.000000000000,11.997600000000
12.000000000000,12.000000000000
12.000000000000,12.000000000000
11.997600000000,12.000000000000
11.992800000000,12.000000000000
11.985600000000,12.000000000000
11.976000000000,12.000000000000
11.964000000000,12.000000000000
11.949600000000,12.000000000000
11.932800000000,12.000000000000
11.913600000000,12.000000000000
11.892000000000,12.000000000000
11.868000000000,12.000000000000
11.841600000000,12.000000000000
11.812800000000,12.000000000000
11.781600000000,12.000000000000
11.748000000000,12.000000000000
11.712000000000,12.000000000000
11.673600000000,12.000000000000
11.632800000000,12.000000000000
11.589600000000,12.000000000000
11.544000000000,12.000000000000
11.496000000000,12.000000000000
11.445600000000,12.000000000000
11.392800000000,12.000000000000
11.337600000000,12.000000000000
11.280000000000,12.000000000000
11.220000000000,12.000000000000
11.157600000000,12.000000000000
11.092800000000,12.000000000000
11.025600000000,12.000000000000
10.956000000000,12.000000000000
10.884000000000,12.000000000000
10.809600000000,12.000000000000
10.732800000000,12.000000000000
10.653600000000,12.000000000000
10.572000000000,12.000000000000
10.488000000000,12.000000000000
10.401600000000,12.000000000000
10.312800000000,12.000000000000
10.221600000000,12.000000000000
10.128000000000,12.000000000000
10.032000000000,12.000000000000
9.933600000000,12.000000000000
9.832800000000,12.000000000000
9.729600000000,12.000000000000
9.624000000000,12.000000000000
9.516000000000,12.000000000000
9.405600000000,12.000000000000
9.292800000000,12.000000000000
9.177600000000,12.000000000000
9.060000000000,12.000000000000
8.940000000000,12.000000000000
8.820000000000,12.000000000000
8.700000000000,12.000000000000
8.580000000000,12.000000000000
8.460000000000,12.000000000000
8.340000000000,12.000000000000
8.220000000000,12.000000000000
8.100000000000,12.000000000000
7.980000000000,12.000000000000
7.860000000000,12.000000000000
7.740000000000,12.000000000000
7.620000000000,12.000000000000
7.500000000000,12.000000000000
7.380000000000,12.000000000000
7.260000000000,12.000000000000
7.140000000000,12.000000000000
7.020000000000,12.000000000000
6.900000000000,12.000000000000
6.780000000000,12.000000000000
6.660000000000,12.000000000000
6.540000000000,12.000000000000
6.420000000000,12.000000000000
6.300000000000,12.000000000000
6.180000000000,12.000000000000
6.060000000000,12.000000000000
5.940000000000,12.000000000000
5.820000000000,12.000000000000
5.700000000000,12.000000000000
5.580000000000,12.000000000000
5.460000000000,12.000000000000
5.340000000000,12.000000000000
5.220000000000,12.000000000000
5.100000000000,12.000000000000
4.980000000000,12.000000000000
4.860000000000,12.000000000000
4.740000000000,12.000000000000
4.620000000000,12.000000000000
4.500000000000,12.000000000000
4.380000000000,12.000000000000
4.260000000000,12.000000000000
4.140000000000,12.000000000000
4.020000000000,12.000000000000
3.900000000000,12.000000000000
3.780000000000,12.000000000000
3.660000000000,12.000000000000
3.540000000000,12.000000000000
3.420000000000,12.000000000000
3.300000000000,12.000000000000
3.180000000000,12.000000000000
3.060000000000,12.000000000000
2.940000000000,12.000000000000
2.822400000000,12.000000000000
2.707200000000,12.000000000000
2.594400000000,12.000000000000
2.484000000000,12.000000000000
2.376000000000,12.000000000000
2.270400000000,12.000000000000
2.167200000000,12.000000000000
2.066400000000,12.000000000000
1.968000000000,12.000000000000
1.872000000000,12.000000000000
1.778400000000,12.000000000000
1.687200000000,12.000000000000
1.598400000000,12.000000000000
1.512000000000,12.000000000000
1.428000000000,12.000000000000
1.346400000000,12.000000000000
1.267200000000,12.000000000000
1.190400000000,12.000000000000
1.116000000000,12.000000000000
1.044000000000,12.000000000000
0.974400000000,12.000000000000
0.907200000000,12.000000000000
0.842400000000,12.000000000000
0.780000000000,12.000000000000
0.720000000000,12.000000000000
0.662400000000,12.000000000000
0.607200000000,12.000000000000
0.554400000000,12.000000000000
0.504000000000,12.000000000000
0.456000000000,12.000000000000
0.410400000000,12.000000000000
0.367200000000,12.000000000000
0.326400000000,12.000000000000
0.288000000000,12.000000000000
0.252000000000,12.000000000000
0.218400000000,12.000000000000
0.187200000000,12.000000000000
0.158400000000,12.000000000000
0.132000000000,12.000000000000
0.108000000000,12.000000000000
0.086400000000,12.000000000000
0.067200000000,12.000000000000
0.050400000000,12.000000000000
0.036000000000,12.000000000000
0.024000000000,12.000000000000
0.014400000000,12.000000000000
0.007200000000,12.000000000000
0.002400000000,12.000000000000
-0.000000000000,12.000000000000
-0.000000000000,12.000000000000
-0.000000000000,11.997600000000
-0.000000000000,11.992800000000
-0.000000000000,11.985600000000
-0.000000000000,11.976000000000
-0.000000000000,11.964000000000
-0.000000000000,11.949600000000
-0.000000000000,11.932800000000
-0.000000000000,11.913600000000
-0.000000000000,11.892000000000
-0.000000000000,11.868000000000
-0.000000000000,11.841600000000
-0.000000000000,11.812800000000
-0.000000000000,11.781600000000
-0.000000000000,11.748000000000
-0.000000000000,11.712000000000
-0.000000000000,11.673600000000
-0.000000000000,11.632800000000
-0.000000000000,11.589600000000
-0.000000000000,11.544000000000
-0.000000000000,11.496000000000
-0.000000000000,11.445600000000
-0.000000000000,11.392800000000
-0.000000000000,11.337600000000
-0.000000000000,11.280000000000
-0.000000000000,11.220000000000
-0.000000000000,11.157600000000
-0.000000000000,11.092800000000
-0.000000000000,11.025600000000
-0.000000000000,10.956000000000
-0.000000000000,10.884000000000
-0.000000000000,10.809600000000
-0.000000000000,10.732800000000
-0.000000000000,10.653600000000
-0.000000000000,10.572000000000
-0.000000000000,10.488000000000
-0.000000000000,10.401600000000
-0.000000000000,10.312800000000
-0.000000000000,10.221600000000
-0.000000000000,10.128000000000
-0.000000000000,10.032000000000
-0.000000000000,9.933600000000
-0.000000000000,9.832800000000
-0.000000000000,9.729600000000
-0.000000000000,9.624000000000
-0.000000000000,9.516000000000
-0.000000000000,9.405600000000
-0.000000000000,9.292800000000
-0.000000000000,9.177600000000
-0.000000000000,9.060000000000
-0.000000000000,8.940000000000
-0.000000000000,8.820000000000
-0.000000000000,8.700000000000
-0.000000000000,8.580000000000
-0.000000000000,8.460000000000
-0.000000000000,8.340000000000
-0.000000000000,8.220000000000
-0.000000000000,8.100000000000
-0.000000000000,7.980000000000
-0.000000000000,7.860000000000
-0.000000000000,7.740000000000
-0.000000000000,7.620000000000
-0.000000000000,7.500000000000
-0.000000000000,7.380000000000
-0.000000000000,7.260000000000
-0.000000000000,7.140000000000
-0.000000000000,7.020000000000
-0.000000000000,6.900000000000
-0.000000000000,6.780000000000
-0.000000000000,6.660000000000
-0.000000000000,6.540000000000
-0.000000000000,6.420000000000
-0.000000000000,6.300000000000
-0.000000000000,6.180000000000
-0.000000000000,6.060000000000
-0.000000000000,5.940000000000
-0.000000000000,5.820000000000
-0.000000000000,5.700000000000
-0.000000000000,5.580000000000
-0.000000000000,5.460000000000
-0.000000000000,5.340000000000
-0.000000000000,5.220000000000
-0.000000000000,5.100000000000
-0.000000000000,4.980000000000
-0.000000000000,4.860000000000
-0.000000000000,4.740000000000
-0.000000000000,4.620000000000
-0.000000000000,4.500000000000
-0.000000000000,4.380000000000
-0.000000000000,4.260000000000
-0.000000000000,4.140000000000
-0.000000000000,4.020000000000
-0.000000000000,3.900000000000
-0.000000000000,3.780000000000
-0.000000000000,3.660000000000
-0.000000000000,3.540000000000
-0.000000000000,3.420000000000
-0.000000000000,3.300000000000
-0.000000000000,3.180000000000
-0.000000000000,3.060000000000
-0.000000000000,2.940000000000
-0.000000000000,2.822400000000
-0.000000000000,2.707200000000
-0.000000000000,2.594400000000
-0.000000000000,2.484000000000
-0.000000000000,2.376000000000
-0.000000000000,2.270400000000
-0.000000000000,2.167200000000
-0.000000000000,2.066400000000
-0.000000000000,1.968000000000
-0.000000000000,1.872000000000
-0.000000000000,1.778400000000
-0.000000000000,1.687200000000
-0.000000000000,1.598400000000
-0.000000000000,1.512000000000
-0.000000000000,1.428000000000
-0.000000000000,1.346400000000
-0.000000000000,1.267200000000
-0.000000000000,1.190400000000
-0.000000000000,1.116000000000
-0.000000000000,1.044000000000
-0.000000000000,0.974400000000
-0.000000000000,0.907200000000
-0.000000000000,0.842400000000
-0.000000000000,0.780000000000
-0.000000000000,0.720000000000
-0.000000000000,0.662400000000
-0.000000000000,0.607200000000
-0.000000000000,0.554400000000
-0.000000000000,0.504000000000
-0.000000000000,0.456000000000
-0.000000000000,0.410400000000
-0.000000000000,0.367200000000
-0.000000000000,0.326400000000
-0.000000000000,0.288000000000
-0.000000000000,0.252000000000
-0.000000000000,0.218400000000
-0.000000000000,0.187200000000
-0.000000000000,0.158400000000
-0.000000000000,0.132000000000
-0.000000000000,0.108000000000
-0.000000000000,0.086400000000
-0.000000000000,0.067200000000
-0.000000000000,0.050400000000
-0.000000000000,0.036000000000
-0.000000000000,0.024000000000
-0.000000000000,0.014400000000
-0.000000000000,0.007200000000
-0.000000000000,0.002400000000
-0.000000000000,-0.000000000000


==> figures/traj_tracking_small/xd_zoomed.txt <==
12.000000000000,12.000000000000
12.000000000000,12.000000000000
11.997600000000,12.000000000000
11.992800000000,12.000000000000
11.985600000000,12.000000000000
11.976000000000,12.000000000000
11.964000000000,12.000000000000
11.949600000000,12.000000000000
11.932800000000,12.000000000000
11.913600000000,12.000000000000
11.892000000000,12.000000000000
11.868000000000,12.000000000000
11.841600000000,12.000000000000
11.812800000000,12.000000000000
11.781600000000,12.000000000000
11.748000000000,12.000000000000
11.712000000000,12.000000000000
11.673600000000,12.000000000000
11.632800000000,12.000000000000
11.589600000000,12.000000000000
11.544000000000,12.000000000000
11.496000000000,12.000000000000
11.445600000000,12.000000000000
11.392800000000,12.000000000000
11.337600000000,12.000000000000
11.280000000000,12.000000000000
11.220000000000,12.000000000000
11.157600000000,12.000000000000
11.092800000000,12.000000000000
11.025600000000,12.000000000000
10.956000000000,12.000000000000
10.884000000000,12.000000000000
10.809600000000,12.000000000000
10.732800000000,12.000000000000
10.653600000000,12.000000000000
10.572000000000,12.000000000000
10.488000000000,12.000000000000
10.401600000000,12.000000000000
10.312800000000,12.000000000000
10.221600000000,12.000000000000
10.128000000000,12.000000000000
10.032000000000,12.000000000000
9.933600000000,12.000000000000
9.832800000000,12.000000000000
9.729600000000,12.000000000000
9.624000000000,12.000000000000
9.516000000000,12.000000000000
9.405600000000,12.000000000000
9.292800000000,12.000000000000
9.177600000000,12.000000000000
9.060000000000,12.000000000000
8.940000000000,12.000000000000
8.820000000000,12.000000000000
8.700000000000,12.000000000000
8.580000000000,12.000000000000
8.460000000000,12.000000000000
8.340000000000,12.000000000000
8.220000000000,12.000000000000
8.100000000000,12.000000000000
7.980000000000,12.000000000000
7.860000000000,12.000000000000
7.740000000000,12.000000000000
7.620000000000,12.000000000000
7.500000000000,12.000000000000
7.380000000000,12.000000000000
7.260000000000,12.000000000000
7.140000000000,12.000000000000
7.020000000000,12.000000000000
6.900000000000,12.000000000000
6.780000000000,12.000000000000
6.660000000000,12.000000000000
6.540000000000,12.000000000000
6.420000000000,12.000000000000
6.300000000000,12.000000000000
6.180000000000,12.000000000000
6.060000000000,12.000000000000
5.940000000000,12.000000000000
5.820000000000,12.000000000000
5.700000000000,12.000000000000
5.580000000000,12.000000000000
5.460000000000,12.000000000000
5.340000000000,12.000000000000
5.220000000000,12.000000000000
5.100000000000,12.000000000000
4.980000000000,12.000000000000
4.860000000000,12.000000000000
4.740000000000,12.000000000000
4.620000000000,12.000000000000
4.500000000000,12.000000000000
4.380000000000,12.000000000000
4.260000000000,12.000000000000
4.140000000000,12.000000000000
4.020000000000,12.000000000000
3.900000000000,12.000000000000
3.780000000000,12.000000000000
3.660000000000,12.000000000000
3.540000000000,12.000000000000
3.420000000000,12.000000000000
3.300000000000,12.000000000000
3.180000000000,12.000000000000
3.060000000000,12.000000000000
2.940000000000,12.000000000000
2.822400000000,12.000000000000
2.707200000000,12.000000000000
2.594400000000,12.000000000000
2.484000000000,12.000000000000
2.376000000000,12.000000000000
2.270400000000,12.000000000000
2.167200000000,12.000000000000
2.066400000000,12.000000000000
1.968000000000,12.000000000000
1.872000000000,12.000000000000
1.778400000000,12.000000000000
1.687200000000,12.000000000000
1.598400000000,12.000000000000
1.512000000000,12.000000000000
1.428000000000,12.000000000000
1.346400000000,12.000000000000
1.267200000000,12.000000000000
1.190400000000,12.000000000000
1.116000000000,12.000000000000
1.044000000000,12.000000000000
0.974400000000,12.000000000000
0.907200000000,12.000000000000
0.842400000000,12.000000000000
0.780000000000,12.000000000000
0.720000000000,12.000000000000
0.662400000000,12.000000000000
0.607200000000,12.000000000000
0.554400000000,12.000000000000
0.504000000000,12.000000000000
0.456000000000,12.000000000000
0.410400000000,12.000000000000
0.367200000000,12.000000000000
0.326400000000,12.000000000000
0.288000000000,12.000000000000
0.252000000000,12.000000000000
0.218400000000,12.000000000000
0.187200000000,12.000000000000
0.158400000000,12.000000000000
0.132000000000,12.000000000000
0.108000000000,12.000000000000
0.086400000000,12.000000000000
0.067200000000,12.000000000000
0.050400000000,12.000000000000
0.036000000000,12.000000000000
0.024000000000,12.000000000000
0.014400000000,12.000000000000
0.007200000000,12.000000000000
0.002400000000,12.000000000000

